Unveiling topology in imaging problems via quasi-isometry and persistent homology

We show that the topological structures, such as loops, voids, and higher-dimensional holes of unknown objects (of flow of an object in space-time) can be recovered from noisy and indirect measurements. More precisely, we describe how the part of the persistent homology of a space can be determined from a noise-prone and discretized model space when there is a quasi-isometry between the original space and the space modeling indirect measurements. The result not only guarantees the existence of the structures but also provides size bounds for them. The structure is studied using persistent homology, and the results assume the existence of a quasi-isometry between a model space and the noisy measurements. We explore imaging problems, particularly X-ray imaging and EIT, that are well-suited to this framework.

==> datafiles/X_diagram_data.dat <==
2.1000049114227295 2.393634796142578
1.2123228311538696 1.2123240232467651
0.010786548256874084 2.078460931777954
0.008988790214061737 1.7320507764816284
0.00853935070335865 1.6454482078552246
0.008089911192655563 1.5588457584381104


==> datafiles/Y_diagram_data.dat <==
3.4058148860931396 3.406036615371704
3.3072738647460938 3.309440851211548
3.288428544998169 3.2927591800689697
3.285672426223755 3.285698890686035
3.2751386165618896 3.3161070346832275
3.2693235874176025 3.2737395763397217
3.259273052215576 3.26143741607666
3.250169515609741 3.2963368892669678
3.242851495742798 3.2499303817749023
3.239863872528076 3.2600150108337402
3.2309927940368652 3.24298095703125
3.2298085689544678 3.2616682052612305
3.220020294189453 3.2330117225646973
3.2128829956054688 3.2273309230804443
3.210012674331665 3.254361867904663
3.2066783905029297 3.2588391304016113
3.194232702255249 3.230389356613159
3.1870861053466797 3.2397491931915283
3.1802029609680176 3.6384894847869873
3.0255544185638428 3.0327911376953125
2.9649510383605957 2.9798331260681152
2.949477434158325 2.9688470363616943
2.947343587875366 2.976290225982666
2.9425249099731445 2.9643616676330566
2.9357008934020996 2.9775688648223877
2.9337821006774902 2.9769601821899414
2.9298267364501953 2.944253921508789
2.928969144821167 2.9567933082580566
2.9287524223327637 2.964186191558838
2.9209060668945312 2.929222583770752
2.917874813079834 2.935544013977051
2.907060146331787 2.9651458263397217
2.905501365661621 2.947618007659912
2.902174711227417 2.937206983566284
2.8884084224700928 2.9415457248687744
2.882887840270996 2.9352009296417236
2.013442277908325 2.014967679977417
1.9684189558029175 1.9711713790893555
1.938459873199463 1.9454917907714844
1.914491891860962 1.9190216064453125
1.9104664325714111 1.9131989479064941
1.9099138975143433 1.9101004600524902
1.9089040756225586 1.9194614887237549
1.9080718755722046 1.9152419567108154
1.9027553796768188 1.9262804985046387
1.8974595069885254 1.9008690118789673
1.896632432937622 1.9031535387039185
1.8930145502090454 1.9099544286727905
1.892927885055542 1.9086281061172485
1.8897556066513062 1.9109504222869873
1.8890876770019531 1.899176836013794
1.8875536918640137 1.9282314777374268
1.885841727256775 1.9196230173110962
1.8838019371032715 1.8978301286697388
1.877009630203247 1.8973817825317383
1.8744804859161377 1.8971084356307983
1.8680182695388794 1.9040532112121582
1.8662995100021362 1.90875244140625
1.8659045696258545 1.904357671737671
1.8638168573379517 1.9134005308151245
1.6871651411056519 1.7035881280899048
1.6544028520584106 1.664703369140625
1.6526150703430176 1.6681749820709229
1.6325936317443848 1.6556780338287354
1.6267963647842407 1.6361662149429321
1.6229907274246216 1.6558949947357178
1.6222748756408691 1.6548198461532593
1.6183981895446777 1.6234132051467896
1.6126726865768433 1.621186375617981
1.6126326322555542 1.618969202041626
1.610886812210083 1.6197901964187622
1.6073827743530273 1.6158044338226318
1.6067630052566528 1.6309679746627808
1.5932763814926147 1.6136966943740845
1.5930328369140625 1.6246757507324219
1.5887969732284546 1.615264654159546
1.5869214534759521 1.6312075853347778
1.5808688402175903 1.6331114768981934
1.5797191858291626 1.612160086631775
1.579551339149475 1.6193366050720215
1.5794705152511597 1.6219099760055542
1.579143762588501 1.625906229019165
1.5777705907821655 1.6043201684951782
1.5740385055541992 1.6069674491882324
1.5698193311691284 1.6212586164474487
0.14832471311092377 0.1495235711336136
0.1315973401069641 0.13300824165344238
0.1309908926486969 0.13114842772483826
0.12736810743808746 0.12768295407295227
0.1257825493812561 0.13235677778720856
0.12576095759868622 0.13165362179279327
0.12571659684181213 0.12614092230796814
0.12328355759382248 0.1270386129617691
0.12314768135547638 0.1302931308746338
0.12236509472131729 0.12617984414100647
0.122358538210392 0.12651032209396362
0.12150231748819351 0.13613317906856537
0.11930118501186371 0.12972323596477509
0.11910370737314224 0.12302317470312119
0.11782246828079224 0.12653779983520508
0.1175398901104927 0.12048037350177765
0.114293672144413 0.11482755839824677
0.11332195997238159 0.11443467438220978
0.11319493502378464 0.1195790246129036
0.11285722255706787 0.11395185440778732
0.11243832856416702 0.11490801721811295
0.11237693578004837 0.11538675427436829
0.11062010377645493 0.11480645090341568
0.11013278365135193 0.12346180528402328
0.10987522453069687 0.12206687778234482
0.10984305292367935 0.11029468476772308
0.10930707305669785 0.11364886164665222
0.10919242352247238 0.10943807661533356
0.10868321359157562 0.11072857677936554
0.10833133012056351 0.11434280127286911
0.10799199342727661 0.11870376765727997
0.10708486288785934 0.11599107086658478
0.10688383132219315 0.11157544702291489
0.10541874170303345 0.10715245455503464
0.1052316203713417 0.10565652698278427
0.10472740232944489 0.10572130978107452
0.10441891103982925 0.10943807661533356
0.10415808111429214 0.10518620908260345
0.10364588350057602 0.10423491895198822
0.1034361943602562 0.10539720207452774
0.10278109461069107 0.10464506596326828
0.10241079330444336 0.11807649582624435
0.10199596732854843 0.10385650396347046
0.10127618163824081 0.10467830300331116
0.10114871710538864 0.10755665600299835
0.10112422704696655 0.13245609402656555
0.1007641926407814 0.1097525879740715
0.10069186240434647 0.10633894056081772
0.10044389963150024 0.10049133002758026
0.09992276132106781 0.10032179951667786
0.09950610995292664 0.10568505525588989
0.09888175874948502 0.10172612220048904
0.09868098795413971 0.1106957420706749
0.09862235188484192 0.10481912642717361
0.09843961894512177 0.09941943734884262
0.09795015305280685 0.10833215713500977
0.09742045402526855 0.10001873970031738
0.09707219153642654 0.10300569981336594
0.09623384475708008 0.10087405145168304
0.09607736021280289 0.09938421845436096
0.09573143720626831 0.09662984311580658
0.0956963524222374 0.10033062100410461
0.09498665481805801 0.10324014723300934
0.09464544802904129 0.09739464521408081
0.09418842941522598 0.09972956776618958
0.09401094913482666 0.09863043576478958
0.09314573556184769 0.09833519905805588
0.09295158088207245 0.10436372458934784
0.09294945001602173 0.10230272263288498
0.09279172867536545 0.0949680507183075
0.09263531863689423 0.09309116005897522
0.09258665144443512 0.09322226792573929
0.092464379966259 0.10612047463655472
0.09238124638795853 0.09536976367235184
0.09233883768320084 0.09536107629537582
0.09178060293197632 0.09283266961574554
0.09151729941368103 0.09606173634529114
0.09136256575584412 0.1091277152299881
0.09121204912662506 0.09256882220506668
0.09116072207689285 0.09164245426654816
0.09091522544622421 0.1033686175942421
0.09090565890073776 0.09508109837770462
0.09074588865041733 0.09123925119638443
0.0906919613480568 0.09331005066633224
0.09067423641681671 0.09231144934892654
0.09051460772752762 0.09582629054784775
0.09047675132751465 0.10589293390512466
0.09043147414922714 0.10174703598022461
0.09041153639554977 0.09096266329288483
0.09035955369472504 0.09551499783992767
0.09020689874887466 0.0977589413523674
0.09012562781572342 0.09601151943206787
0.09010422974824905 0.09128159284591675
0.08999914675951004 0.09270109236240387
0.08981428295373917 0.11229699105024338
0.08954516053199768 0.09104610234498978
0.08909870684146881 0.09805883467197418
0.08902642875909805 0.09308348596096039
0.08886729180812836 0.09827344864606857
0.0886446163058281 0.10431563854217529
0.08835219591856003 0.09061231464147568
0.08825027942657471 0.09645869582891464
0.08794768899679184 0.09639938175678253
0.08681206405162811 0.09055221080780029
0.08678682893514633 0.08696076273918152
0.08675574511289597 0.08968484401702881
0.08673646301031113 0.10207419097423553
0.08663775026798248 0.0966235026717186
0.08649644255638123 0.08741337060928345
0.08632717281579971 0.10134322196245193
0.08612319082021713 0.0889028012752533
0.08600004017353058 0.08654306828975677
0.085918128490448 0.09001636505126953
0.08588503301143646 0.08707953989505768
0.08578240871429443 0.09493838995695114
0.08570338040590286 0.09419156610965729
0.08567041903734207 0.0892699584364891
0.08534489572048187 0.08777500689029694
0.08531542867422104 0.09599272906780243
0.08517606556415558 0.08767583966255188
0.08514987677335739 0.09422225505113602
0.08495870232582092 0.09792977571487427
0.08489397913217545 0.09621434658765793
0.084623783826828 0.09034854173660278
0.08403165638446808 0.08741692453622818
0.08402590453624725 0.09519629180431366
0.08398596942424774 0.09819767624139786
0.08334856480360031 0.09497647732496262
0.08325055241584778 0.0924789234995842
0.0830741822719574 0.08381474018096924
0.08307404071092606 0.08546391874551773
0.08294703811407089 0.08367214351892471
0.08294247835874557 0.08570564538240433
0.08281318098306656 0.08466688543558121
0.08278348296880722 0.09257146716117859
0.0827609971165657 0.08513692766427994
0.08271465450525284 0.08517588675022125
0.08267723768949509 0.09413296729326248
0.08250744640827179 0.086179718375206
0.08220294862985611 0.08954239636659622
0.08208125084638596 0.08321160823106766
0.08199745416641235 0.08586233109235764
0.08158564567565918 0.0843498632311821
0.08141083270311356 0.0899379774928093
0.08129125088453293 0.08903665840625763
0.0811660885810852 0.08405326306819916
0.08109638839960098 0.10035340487957001
0.08098142594099045 0.08587884902954102
0.08096584677696228 0.08390382677316666
0.08095947653055191 0.08422873914241791
0.08070126920938492 0.08463477343320847
0.08062177896499634 0.09090162068605423
0.08058635145425797 0.08085793256759644
0.08047975599765778 0.08113287389278412
0.08039914071559906 0.08233706653118134
0.0803813487291336 0.08631305396556854
0.08035463839769363 0.08160878717899323
0.08023924380540848 0.09129597246646881
0.08002370595932007 0.08682780712842941
0.07977630943059921 0.08048272877931595
0.07960256934165955 0.08291112631559372
0.07919217646121979 0.08086317032575607
0.07881657779216766 0.08227203041315079
0.07876439392566681 0.08366316556930542
0.0786009281873703 0.08071114867925644
0.07854578644037247 0.08106738328933716
0.07837381958961487 0.07933344691991806
0.07799126952886581 0.08004017174243927
0.07796898484230042 0.08927175402641296
0.07772713899612427 0.0777941420674324
0.07765650004148483 0.08552943915128708
0.07764451950788498 0.08095743507146835
0.07761438190937042 0.08001361787319183
0.07745438069105148 0.07870639115571976
0.07745064795017242 0.08106997609138489
0.0773683413863182 0.0785253718495369
0.07734756916761398 0.083803690969944
0.07733197510242462 0.07778885960578918
0.07713256031274796 0.08991517126560211
0.07705795019865036 0.07805752009153366
0.07704608142375946 0.07867538928985596
0.07700087875127792 0.0863761305809021
0.07677463442087173 0.10614678263664246
0.07669688016176224 0.07735023647546768
0.0766807571053505 0.0834650993347168
0.0766020193696022 0.08103632181882858
0.0765693336725235 0.0924789234995842
0.07647942751646042 0.08163772523403168
0.0763421282172203 0.08258098363876343
0.07621689140796661 0.0827680230140686
0.07620971649885178 0.08550141006708145
0.0761832520365715 0.08893303573131561
0.0760572999715805 0.08113287389278412
0.07603705674409866 0.07645346969366074
0.07600674033164978 0.07679417729377747
0.0756392851471901 0.08301284164190292
0.07558204233646393 0.07667522132396698
0.07553058862686157 0.08026350289583206
0.07546550780534744 0.07648725062608719
0.07544711232185364 0.08307662606239319
0.07541830092668533 0.07825726270675659
0.07540995627641678 0.08125843107700348
0.07540139555931091 0.08898439258337021
0.07535859942436218 0.07802263647317886
0.07532234489917755 0.08055021613836288
0.07518679648637772 0.08061889559030533
0.0751781016588211 0.08350761234760284
0.07516062259674072 0.08864577114582062
0.07509873062372208 0.07951202988624573
0.07497451454401016 0.0946628749370575
0.07494820654392242 0.08495917171239853
0.07494039088487625 0.08691186457872391
0.07493162900209427 0.09234392642974854
0.07467396557331085 0.078119195997715
0.07465781271457672 0.07562840729951859
0.07463108003139496 0.1017240583896637
0.07455192506313324 0.08986558765172958
0.07423441112041473 0.07615263015031815
0.07420731335878372 0.08218496292829514
0.07418006658554077 0.07805752009153366
0.0741700753569603 0.08280376344919205
0.07407128810882568 0.08226528018712997
0.07401903718709946 0.08189091086387634
0.07398674637079239 0.08505870401859283
0.07392796128988266 0.08576690405607224
0.07381214201450348 0.07450874894857407
0.07380922883749008 0.07523196190595627
0.07380310446023941 0.07402775436639786
0.07368417084217072 0.08428079634904861
0.07367455214262009 0.09239225089550018
0.07361066341400146 0.07580172270536423
0.07354015856981277 0.07494914531707764
0.07353094220161438 0.08102740347385406
0.07344216853380203 0.08069354295730591
0.07323924452066422 0.08117659389972687
0.07316790521144867 0.07673536986112595
0.07315927743911743 0.07461722195148468
0.07311765849590302 0.07618190348148346
0.07283041626214981 0.07502731680870056
0.07271455973386765 0.09078947454690933
0.07261084020137787 0.08178810775279999
0.0725485309958458 0.08020208775997162
0.072353295981884 0.08160631358623505
0.07234520465135574 0.07830104976892471
0.07228723168373108 0.08131182938814163
0.0722551941871643 0.07584737241268158
0.07208160310983658 0.07505884021520615
0.0718088373541832 0.07623172551393509
0.07180541753768921 0.0786711722612381
0.07177229970693588 0.07400340586900711
0.07176252454519272 0.07852340489625931
0.07167025655508041 0.07308501750230789
0.0716102197766304 0.07444247603416443
0.07153009623289108 0.07626786828041077
0.07144716382026672 0.0723387748003006
0.07135061919689178 3.202054023742676
0.07127150148153305 0.07184003293514252
0.07126162201166153 0.08010808378458023
0.07125747948884964 0.07201004028320312
0.0711837038397789 0.08101384341716766
0.07114049792289734 0.07441487908363342
0.07101678848266602 0.07178784161806107
0.0709116980433464 0.08339718729257584
0.070785291492939 0.08058978617191315
0.07068048417568207 0.07490610331296921
0.07058864831924438 0.07301748543977737
0.07038845866918564 0.09026245027780533
0.0702613964676857 0.0706365630030632
0.07023586332798004 0.07850147038698196
0.07014956325292587 0.08467552810907364
0.07012355327606201 0.07575971633195877
0.06995902210474014 0.07362906634807587
0.06977389007806778 0.07500039786100388
0.0697430893778801 0.07954351603984833
0.06956441700458527 0.07589665800333023
0.06953734904527664 0.07523597776889801
0.06951398402452469 0.07742466032505035
0.06948602944612503 0.08156692981719971
0.06937862187623978 0.07281765341758728
0.06915990263223648 0.06953247636556625
0.06911864876747131 0.07378597557544708
0.0690733790397644 0.08642347157001495
0.06895437836647034 0.07499465346336365
0.06894811987876892 0.07471095025539398
0.06890792399644852 0.0692058801651001
0.06885063648223877 0.07580694556236267
0.06867688149213791 0.06947844475507736
0.06864764541387558 0.0922015979886055
0.0686325803399086 0.07172337174415588
0.06852690130472183 0.0737285390496254
0.06852676719427109 0.07113737612962723
0.06841684877872467 0.08392463624477386
0.06840359419584274 0.08289215713739395
0.06835263222455978 0.0719713345170021
0.06809736043214798 0.08026350289583206
0.06809134036302567 0.07855025678873062
0.06808026880025864 0.09155066311359406
0.0678485855460167 0.07143121212720871
0.06769421696662903 0.09508109837770462
0.06769198924303055 0.06886251270771027
0.06757105141878128 0.07157883048057556
0.06753379106521606 0.06809571385383606
0.0675337091088295 0.0741310715675354
0.06752561032772064 0.06886675208806992
0.06740211695432663 0.0777396410703659
0.06733311712741852 0.071376733481884
0.06727459281682968 0.06813235580921173
0.06726226955652237 0.07431186735630035
0.06722965091466904 0.07875575125217438
0.06720830500125885 0.06962138414382935
0.06716540455818176 0.06962138414382935
0.0670536532998085 0.07393667846918106
0.0666588544845581 0.07250259071588516
0.0666169598698616 0.0735306590795517
0.06657910346984863 0.07971451431512833
0.06656631082296371 0.0690559521317482
0.06652601063251495 0.06891241669654846
0.06647291034460068 0.06986561417579651
0.06643154472112656 0.07600534707307816
0.06642686575651169 0.0773158147931099
0.0662664994597435 0.07068737596273422
0.06623975932598114 0.06779971718788147
0.06622233241796494 0.08075464516878128
0.06602320075035095 0.07575585693120956
0.06600330024957657 0.06956111639738083
0.06594150513410568 0.07345452159643173
0.06591321527957916 0.06882182508707047
0.06585671007633209 0.08004110306501389
0.06575892865657806 0.06658031791448593
0.06573931872844696 0.0765991061925888
0.06573887169361115 0.0669822171330452
0.06570880860090256 0.07010173052549362
0.06559520214796066 0.07018440216779709
0.06533624231815338 0.08102740347385406
0.06523198634386063 0.06882182508707047
0.06508724391460419 0.07492946088314056
0.06505545228719711 2.668652057647705
0.06492657959461212 0.06670381873846054
0.06489740312099457 0.07608916610479355
0.06475784629583359 0.06841637194156647
0.06472451239824295 0.09203440696001053
0.06466178596019745 0.07535047084093094
0.06456903368234634 0.06615256518125534
0.06454906612634659 0.06571903079748154
0.06451930850744247 0.06769029051065445
0.06450118124485016 0.06692657619714737
0.06441589444875717 0.06478075683116913
0.06437137722969055 0.06905660033226013
0.0643279179930687 0.07774337381124496
0.06421848386526108 0.06679520010948181
0.06405298411846161 0.06751934438943863
0.06388720124959946 0.06394998729228973
0.06367025524377823 0.06526146829128265
0.06361749768257141 0.06891241669654846
0.06330005079507828 0.06957503408193588
0.06328223645687103 0.065159372985363
0.06316976994276047 0.06691025197505951
0.06294573098421097 0.06595344096422195
0.06283814460039139 0.07688993215560913
0.06280386447906494 0.06905660033226013
0.06276020407676697 0.07860588282346725
0.0627199336886406 0.06994196027517319
0.0626281127333641 0.06700389832258224
0.0625513345003128 0.07229343801736832
0.06248652562499046 2.5432143211364746
0.062482692301273346 0.08360379934310913
0.06239921972155571 0.08258098363876343
0.06238654628396034 0.06558433175086975
0.062361422926187515 0.07935237139463425
0.06235429272055626 0.0728963166475296
0.062128979712724686 0.06293924897909164
0.06200733408331871 0.062125854194164276
0.06200016662478447 0.06588827818632126
0.0619533434510231 0.07733165472745895
0.061885517090559006 0.06308626383543015
0.0617900975048542 0.06444835662841797
0.06176932901144028 0.07490232586860657
0.061753883957862854 0.06338319182395935
0.061646219342947006 0.08421847224235535
0.061506252735853195 0.06518645584583282
0.061400484293699265 0.06251035630702972
0.06136304512619972 0.08120083063840866
0.06116391345858574 0.06182342767715454
0.060809485614299774 2.4066340923309326
0.06076261028647423 0.06794396042823792
0.06072471663355827 0.06192907691001892
0.060681216418743134 0.06540901213884354
0.06030753627419472 0.07016751170158386
0.060261599719524384 0.06701744347810745
0.060174502432346344 0.06175099313259125
0.06011340394616127 0.06498867273330688
0.05981509014964104 0.07817383855581284
0.05971323698759079 0.06815123558044434
0.059661928564310074 0.07040107250213623
0.059401508420705795 0.06502977758646011
0.059387288987636566 0.06717367470264435
0.05931548401713371 0.06374214589595795
0.05928368493914604 0.06159893423318863
0.05925422161817551 0.06474640220403671
0.05900350213050842 0.0704483613371849
0.05899742618203163 0.061971452087163925
0.05893268808722496 0.06522507220506668
0.058751143515110016 0.06526459008455276
0.058362506330013275 0.06544122844934464
0.058315459638834 0.06488844752311707
0.058097098022699356 0.058574430644512177
0.05805128067731857 0.06943920254707336
0.05802527070045471 0.062924824655056
0.05789759010076523 0.0748654454946518
0.057778388261795044 0.06440413743257523
0.05703230947256088 0.059498220682144165
0.05702405422925949 0.05977809056639671
0.05697666108608246 0.05921443551778793
0.05657326802611351 0.05676303058862686
0.05651471018791199 0.06895662099123001
0.056498073041439056 0.06368314474821091
0.05638745054602623 0.07763255387544632
0.05638042837381363 0.07589498907327652
0.05626830458641052 0.07741193473339081
0.05599815770983696 0.06131259351968765
0.055407408624887466 0.06189699470996857
0.0553344190120697 0.06639053672552109
0.05503205209970474 0.06076768413186073
0.054976847022771835 0.06687481701374054
0.05380888283252716 0.05609077587723732
0.05379827693104744 0.0714145302772522
0.05342695862054825 0.0795716866850853
0.05312911421060562 0.06404978781938553
0.05252502113580704 0.06654701381921768
0.052089810371398926 0.05293821170926094
0.051877107471227646 0.05201815813779831
0.051314935088157654 0.054609544575214386
0.050031233578920364 0.05016111582517624
0.049520909786224365 0.0568232424557209
0.049340903759002686 0.05473369359970093
0.04925709590315819 0.06127125397324562
0.048863910138607025 0.049249909818172455
0.045211467891931534 0.048704709857702255


==> datafiles/circles_comp_example.dat <==
1.0 0.0
0.9999596008278868 0.008988699134654487
0.9998384065757333 0.017976671997302143
0.9996364270358346 0.026963192374617716
0.9993536785278029 0.03594753417063436
0.9989901838972495 0.04492897146541099
0.9985459725139387 0.05390677857368542
0.9980210802694148 0.06288023010350852
0.9974155495741022 0.07184860101485467
0.9967294293538781 0.08081116667820384
0.9959627750461205 0.0897672029330904
0.995115648595228 0.09871598614661412
0.9941881184476153 0.10765679327190852
0.9931802595461824 0.11658890190656183
0.9920921533242596 0.12551159035098589
0.9909238876990283 0.13442413766672837
0.9896755570644165 0.14332582373472333
0.9883472622834724 0.15221592931347563
0.9869391106802151 0.1610937360971745
0.9854512160309625 0.16995852677373144
0.9838836985551387 0.17880958508273795
0.9822366849055603 0.18764619587333792
0.980510308158203 0.19646764516201093
0.9787047078014496 0.20527322019026079
0.9768200297248191 0.21406220948220525
0.9748564262071797 0.22283390290206212
0.9728140559044443 0.23158759171152696
0.9706930838367515 0.2403225686270381
0.9684936813751326 0.24903812787692392
0.9662160262276649 0.2577335652584281
0.9638603024251129 0.26640817819460777
0.9614267003060594 0.27506126579110096
0.958915416501526 0.28369212889275736
0.9563266539190861 0.29230007014012915
0.95366062172647 0.3008843940258164
0.9509175353346644 0.3094444069506627
0.9480976163805078 0.31797941727979734
0.9452010927087826 0.32648873539851764
0.9422281983538057 0.3349716737680091
0.9391791735205182 0.34342754698089745
0.9360542645650782 0.3518556718166279
0.9328537239749554 0.3602553672966689
0.9295778103485298 0.36862595473953375
0.9262267883741985 0.3769667578156166
0.9228009288089883 0.3852771026018396
0.9193005084566798 0.39355631763610405
0.9157258101454414 0.4018037339715436
0.9120771227049779 0.4100186852305743
0.9083547409431929 0.4182005076587364
0.9045589656223696 0.426348540178325
0.9006901034348687 0.4344621244418039
0.8967484669783492 0.44254060488499875
0.8927343747305102 0.45058332878006596
0.8886481510233589 0.4585896462882317
0.8844901260170052 0.46655891051229786
0.8802606356729845 0.47449047754891066
0.8759600217271137 0.48238370654058615
0.8715886316618789 0.4902379597274915
0.8671468186783592 0.4980526024989739
0.8626349416676891 0.5058270034448366
0.8580533651820602 0.513560534406356
0.8534024594052668 0.5212525705270352
0.8486826001227946 0.5289024903030923
0.8438941686914588 0.5365096756336755
0.8390375520085903 0.544073511870806
0.8341131424807757 0.5515933878690399
0.8291213379921512 0.5590686960348478
0.824062541872254 0.5664988323757072
0.8189371628634345 0.5738831965489044
0.8137456150878303 0.5812211919100411
0.8084883180139053 0.5885122255612422
0.8031656964225584 0.5957557083990608
0.797778180372801 0.6029510551620774
0.7923262051670096 0.6100976844781872
0.7868102113157535 0.6171950189115749
0.7812306445022026 0.6242424850093697
0.7755879555461169 0.6312395133479799
0.7698826003674212 0.6381855385791013
0.7641150399493669 0.6450799994753963
0.7582857403012864 0.6519223389758401
0.7523951724209389 0.6587120042307303
0.7464438122564558 0.6654484466463566
0.7404321406678843 0.6721311219293259
0.7343606433883347 0.6787594901305403
0.7282298109847345 0.685333015688824
0.7220401388181902 0.6918511674741964
0.7157921270039644 0.6983134188307858
0.7094862803710664 0.7047192476193824
0.7031231084214631 0.711068136259627
0.6967031252889119 0.7173595717718296
0.69022684969742 0.7235930458184181
0.6836948049193319 0.7297680547450106
0.67710751873305 0.7358840996211103
0.6704655233803913 0.7419406862804182
0.6637693555235825 0.7479373253607604
0.6570195562018992 0.7538735323436282
0.6502166707879503 0.7597488275933265
0.6433612489436134 0.7655627363957274
0.6364538445756224 0.7713147889966259
0.629495015790813 0.7770045206396962
0.622485324851029 0.7826314716040423
0.6154253381276917 0.7881951872413433
0.6083156260560388 0.7936952180125879
0.6011567630890335 0.7991311195243967
0.59394932765095 0.8045024525649281
0.5866939020906379 0.8098087831393662
0.5793910726344691 0.8150496825049866
0.572041429338972 0.8202247272057981
0.5646455660431553 0.8253334991067579
0.5572040803205275 0.8303755854275553
0.5497175734308134 0.8353505787759641
0.5421866502713741 0.8402580771807592
0.5346119193283313 0.8450976841241951
0.5269939926274028 0.8498690085740443
0.5193334856844528 0.8545716650151912
0.5116310174557582 0.8592052734807821
0.5038872102879983 0.8637694595829252
0.4961026898679702 0.8682638545429405
0.4882780851720345 0.8726880952211571
0.48041402841529485 0.8770418241462538
0.4725111550005161 0.881324689544142
0.4645701034667848 0.8855363453663891
0.4565915154379162 0.8896764513181784
0.44857603557061226 0.8937446728858041
0.4405243115023747 0.8977406813636991
0.4324369937991763 0.9016641538809953
0.4243147359028966 0.9055147734276096
0.41615819407852506 0.9092922288798583
0.40796802736113574 0.9129962150255956
0.39974489750263836 0.9166264325888738
0.3914894689183097 0.9201825882541246
0.38320240863311045 0.9236643946898585
0.37488438622778997 0.9270715705718805
0.366536073784786 0.9304038406060209
0.3581581458339207 0.9336609355503784
0.34975127929790106 0.9368425922370746
0.34131615343762306 0.9399485535935171
0.33285344979728954 0.9429785686631713
0.3243638521493423 0.9459323926258364
0.31584804643921455 0.9488097868174272
0.30730672072990733 0.9516105187492574
0.29874056514639546 0.9543343621268241
0.2901502718198665 0.9569810968680925
0.2815365348317977 0.959550509121278
0.27290005015787494 0.962042391282125
0.26424151561176035 0.9644565420106807
0.25556163078870847 0.9667927662475635
0.24686109700904102 0.9690508752297233
0.23814061726148134 0.9712306865056934
0.22940089614635384 0.973332023950332
0.22064263981865367 0.9753547177790529
0.2118665559309904 0.9772986045615437
0.20307335357641093 0.9791635272349711
0.194263743231106 0.980949335116671
0.18543843669700477 0.9826558839163234
0.17659814704426224 0.9842830357476111
0.1677435885536453 0.9858306591393602
0.15887547665881863 0.9872986290461631
0.14999452788853973 0.9886868268584821
0.1411014598087644 0.9899951404122324
0.1321969909646686 0.9912234639978451
0.12328184082259114 0.9923716983688085
0.11435672971190203 0.9934397507496864
0.10542237876680104 0.994427534843615
0.09647950986805127 0.9953349708392751
0.0875288455846524 0.9961619854173407
0.078571109115458 0.9969085117564033
0.06960702423074328 0.9975744895383706
0.06063731521372416 0.9981598649533407
0.051662706802037446 0.9986645907039494
0.04268392412918287 0.9990886260091916
0.03370169266593357 0.9994319366077167
0.024716738161719234 0.9996944947605969
0.01572978658598675 0.9998762792535681
0.006741564069543087 0.9999772753987444
-0.002247203154114894 0.9999974750358044
-0.011235788807478882 0.9999368765326508
-0.02022346662771137 0.9997954847855425
-0.0292095104253256 0.9995733112186983
-0.03819319414286179 0.9992703737833748
-0.04717379191355053 0.9988866969564151
-0.05615057811996176 0.9984223117382715
-0.06512282745263355 0.9978772556505006
-0.07408981496867582 0.9972515727327319
-0.08305081615034457 0.9965453135391094
-0.09200510696358173 0.9957585351342061
-0.10095196391651584 0.9948913010884146
-0.10989066411791933 0.99394368147281
-0.11882048533561591 0.9929157528534879
-0.1277407060548372 0.991807598285379
-0.13665060553651892 0.9906193073055374
-0.14554946387553577 0.9893509759259067
-0.1544365620588684 0.9880027066255624
-0.16331118202369868 0.9865746083424316
-0.17217260671542778 0.9850667964644908
-0.1810201201456131 0.9834793928204433
-0.18985300744981903 0.981812525669875
-0.19867055494537655 0.9800663296928919
-0.20747205018904818 0.9782409459792373
-0.21625678203459106 0.9763365220168932
-0.22502404069021778 0.9743532116801623
-0.2337731177759456 0.972291175217236
-0.24250330638083248 0.9701505792372461
-0.25121390112009434 0.9679315966968035
-0.25990419819209903 0.9656344068860233
-0.2685734954352323 0.9632591954140387
-0.2772210923846313 0.9608061541940037
-0.28584629032878095 0.9582754814275873
-0.294448392365969 0.9556673815889587
-0.30302670346059346 0.9529820654082665
-0.311580530499322 0.9502197498546119
-0.32010918234709296 0.9473806581185177
-0.3286119699029586 0.9444650195938953
-0.33708820615576307 0.94147306985951
-0.3455372062396519 0.9384050506599463
-0.35395828748940794 0.9352612098860754
-0.3623507694956096 0.9320418015550266
-0.37071397415960683 0.9287470857896623
-0.3790472257483104 0.9253773287975611
-0.38734985094879004 0.9219328028495082
-0.3956211789226765 0.9184137862574971
-0.40386054136036503 0.9148205633522417
-0.4120672725350133 0.9111534244602031
-0.4202407093563306 0.907412665880132
-0.42838019142415557 0.9035985898591276
-0.43648506108181445 0.8997115045682169
-0.444554663469258 0.895751724077456
-0.452588346575975 0.8917195683305515
-0.46058546129367256 0.8876153631190117
-0.4685453614687228 0.8834394400558218
-0.4764674039543713 0.8791921365486511
-0.4843509486627025 0.8748737957725904
-0.4921953586163572 0.870484766642424
-0.4999999999999998 0.8660254037844387
-0.5077642422115292 0.8614960675077696
-0.5154874579130304 0.8568971237752883
-0.5231690230814628 0.8522289441740335
-0.5308083170590797 0.8474919058851875
-0.5384047226035765 0.8426863916536007
-0.5459576259379633 0.8378127897568662
-0.5534664168001565 0.8328714939739477
-0.5609304884922873 0.8278629035533625
-0.5683492379297218 0.8227874231809238
-0.5757220656897892 0.8176454629470417
-0.5830483760602142 0.8124374383135892
-0.5903275770872497 0.8071637700803334
-0.5975590806235056 0.8018248843509352
-0.6047423023754693 0.7964212124985223
-0.6118766619507174 0.7909531911308326
-0.6189615829048092 0.7854212620549389
-0.6259964927878624 0.779825872241551
-0.6329808231908067 0.7741674737889009
-0.6399140097913103 0.7684465238862148
-0.6467954923993753 0.7626634847767721
-0.6536247150026013 0.7568188237205574
-0.6604011258111097 0.7509130129565068
-0.6671241773021271 0.7449465296643512
-0.6737933262642253 0.7389198559260614
-0.6804080338412103 0.7328334786868967
-0.6869677655756627 0.7266878897160605
-0.6934719914521196 0.7204835855669658
-0.6999201859398998 0.714221067537115
-0.7063118280355654 0.7079008416275955
-0.712646401305018 0.7015234185021959
-0.7189233939252264 0.6950893134461454
-0.7251422987255799 0.6885990463244789
-0.7313026132288678 0.6820531415400335
-0.7374038396918787 0.6754521279910768
-0.7434454851456159 0.6687965390285746
-0.7494270614351308 0.6620869124130945
-0.7553480852589632 0.6553237902713575
-0.7612080782081921 0.6485077190524342
-0.7670065668050899 0.6416392494835935
-0.7727430825413791 0.6347189365258038
-0.7784171619160866 0.6277473393288937
-0.7840283464729937 0.6207250211863732
-0.7895761828376792 0.6136525494899209
-0.7950602227541508 0.6065304956835396
-0.8004800231210635 0.5993594352173841
-0.8058351460275217 0.5921399475012665
-0.8111251587884615 0.5848726158578406
-0.8163496339796107 0.5775580274754699
-0.8215081494720244 0.5701967733607846
-0.8266002884661924 0.5627894482909284
-0.8316256395257151 0.5553366507655022
-0.8365837966105479 0.5478389829582059
-0.841474359109808 0.5402970506681838
-0.8462969318741429 0.5327114632710773
-0.8510511252476587 0.5250828336697877
-0.8557365550994022 0.5174117782449563
-0.8603528428543996 0.5096989168051593
-0.8648996155242439 0.5019448725368306
-0.8693765057372317 0.49415027195390787
-0.8737831517680467 0.48631574484721224
-0.8781191975669856 0.4784419242335617
-0.8823842927887279 0.47052944630462457
-0.8865780928206413 0.4625789503755162
-0.8907002588106274 0.45459107883314354
-0.8947504576944996 0.44656647708430103
-0.8987283622228941 0.4385057935035231
-0.9026336509877118 0.43040967938069635
-0.9064660084480864 0.42227878886843656
-0.910225124955881 0.41411377892923434
-0.9139106967807059 0.40591530928237324
-0.91752242613446 0.39768404235062593
-0.9210600211953918 0.3894206432067315
-0.9245231961316779 0.38112577951965826
-0.9279116711245176 0.3728001215006579
-0.9312251723907419 0.3644443418491128
-0.9344634322049352 0.35605911569818366
-0.9376261889210663 0.3476451205602589
-0.940713186993629 0.33920303627221493
-0.9437241769982907 0.33073354494048357
-0.9466589156520445 0.32223733088594086
-0.9495171658328664 0.31371508058861464
-0.9522986965988743 0.30516748263221793
-0.9550032832069881 0.29659522764851287
-0.957630707131088 0.2879990082615083
-0.9601807560796712 0.2793795190314974
-0.9626532240130052 0.27073745639893787
-0.9650479111597746 0.2620735186281813
-0.9673646240332232 0.2533884057510539
-0.9696031754467866 0.24468281951029575
-0.9717633845292172 0.23595746330286044
-0.973845076739198 0.2272130421230824
-0.9758480838794451 0.21845026250571417
-0.9777722441102983 0.20966983246883963
-0.9796174019627968 0.20087246145666737
-0.9813834083512412 0.19205886028220873
-0.9830701205852396 0.18322974106984527
-0.9846774023812361 0.17438581719779034
-0.9862051238735232 0.1655278032404488
-0.9876531616247336 0.1566564149106824
-0.9890213986358146 0.14777236900197882
-0.9903097243554815 0.13887638333053742
-0.9915180346891489 0.1299691766772708
-0.9926462320073429 0.12105146872972813
-0.9936942251535881 0.11212398002394594
-0.9946619294517735 0.10318743188622974
-0.995549266712994 0.09424254637487214
-0.9963561652418683 0.08529004622181179
-0.9970825598423313 0.0763306547742377
-0.997728391822902 0.06736509593614413
-0.9982936090014255 0.05839409410984028
-0.99877816570929 0.04941837413741975
-0.9991820227951157 0.04043866124219454
-0.9995051476279186 0.03145568097009824
-0.9997475140997475 0.022470159131063035
-0.9999091026277925 0.013482821740375534
-0.9999899001559682 0.004494394960015912
-0.9999899001559682 -0.004494394960014779
-0.9999091026277925 -0.013482821740374401
-0.9997475140997475 -0.0224701591310619
-0.9995051476279186 -0.03145568097009755
-0.9991820227951157 -0.040438661242193856
-0.99877816570929 -0.049418374137419056
-0.9982936090014256 -0.058394094109839596
-0.997728391822902 -0.06736509593614345
-0.9970825598423313 -0.07633065477423702
-0.9963561652418684 -0.0852900462218111
-0.995549266712994 -0.09424254637487146
-0.9946619294517735 -0.10318743188622906
-0.9936942251535882 -0.11212398002394526
-0.992646232007343 -0.12105146872972744
-0.991518034689149 -0.1299691766772701
-0.9903097243554815 -0.13887638333053676
-0.9890213986358147 -0.14777236900197813
-0.9876531616247337 -0.15665641491068175
-0.9862051238735233 -0.1655278032404481
-0.9846774023812364 -0.17438581719778923
-0.9830701205852398 -0.18322974106984416
-0.9813834083512414 -0.19205886028220762
-0.979617401962797 -0.20087246145666626
-0.9777722441102985 -0.20966983246883852
-0.9758480838794453 -0.2184502625057135
-0.9738450767391982 -0.22721304212308174
-0.9717633845292174 -0.23595746330285977
-0.9696031754467868 -0.24468281951029508
-0.9673646240332233 -0.25338840575105326
-0.9650479111597748 -0.2620735186281806
-0.9626532240130055 -0.2707374563989372
-0.9601807560796715 -0.2793795190314967
-0.9576307071310882 -0.28799900826150765
-0.9550032832069884 -0.2965952276485122
-0.9522986965988746 -0.3051674826322173
-0.9495171658328666 -0.31371508058861397
-0.9466589156520447 -0.3222373308859402
-0.9437241769982909 -0.3307335449404829
-0.9407131869936293 -0.33920303627221426
-0.9376261889210665 -0.34764512056025826
-0.9344634322049356 -0.3560591156981826
-0.9312251723907423 -0.36444434184911173
-0.9279116711245179 -0.37280012150065683
-0.9245231961316782 -0.3811257795196572
-0.9210600211953922 -0.3894206432067304
-0.9175224261344602 -0.3976840423506253
-0.9139106967807061 -0.4059153092823726
-0.9102251249558814 -0.4141137789292337
-0.9064660084480868 -0.42227878886843595
-0.902633650987712 -0.4304096793806957
-0.8987283622228944 -0.4385057935035225
-0.8947504576944999 -0.4465664770843004
-0.8907002588106278 -0.4545910788331429
-0.8865780928206416 -0.4625789503755156
-0.8823842927887282 -0.47052944630462396
-0.878119197566986 -0.4784419242335611
-0.8737831517680469 -0.48631574484721163
-0.869376505737232 -0.49415027195390726
-0.8648996155242442 -0.50194487253683
-0.8603528428544 -0.5096989168051588
-0.8557365550994025 -0.5174117782449557
-0.851051125247659 -0.5250828336697871
-0.8462969318741435 -0.5327114632710763
-0.8414743591098085 -0.5402970506681828
-0.8365837966105486 -0.5478389829582049
-0.8316256395257158 -0.5553366507655012
-0.8266002884661928 -0.5627894482909278
-0.8215081494720249 -0.570196773360784
-0.8163496339796111 -0.5775580274754694
-0.8111251587884619 -0.58487261585784
-0.8058351460275222 -0.592139947501266
-0.8004800231210639 -0.5993594352173836
-0.7950602227541512 -0.606530495683539
-0.7895761828376796 -0.6136525494899203
-0.7840283464729941 -0.6207250211863726
-0.778417161916087 -0.6277473393288932
-0.7727430825413796 -0.6347189365258032
-0.7670065668050904 -0.641639249483593
-0.7612080782081926 -0.6485077190524337
-0.7553480852589637 -0.6553237902713569
-0.7494270614351313 -0.6620869124130939
-0.7434454851456165 -0.668796539028574
-0.7374038396918792 -0.6754521279910763
-0.7313026132288686 -0.6820531415400326
-0.7251422987255807 -0.6885990463244781
-0.7189233939252272 -0.6950893134461446
-0.7126464013050189 -0.7015234185021951
-0.7063118280355661 -0.7079008416275947
-0.6999201859399002 -0.7142210675371145
-0.6934719914521201 -0.7204835855669653
-0.6869677655756632 -0.72668788971606
-0.6804080338412108 -0.7328334786868963
-0.6737933262642257 -0.7389198559260609
-0.6671241773021277 -0.7449465296643507
-0.6604011258111102 -0.7509130129565064
-0.6536247150026021 -0.7568188237205566
-0.6467954923993762 -0.7626634847767714
-0.6399140097913111 -0.768446523886214
-0.6329808231908076 -0.7741674737889003
-0.6259964927878626 -0.7798258722415508
-0.6189615829048094 -0.7854212620549388
-0.6118766619507177 -0.7909531911308324
-0.6047423023754696 -0.7964212124985222
-0.5975590806235058 -0.8018248843509351
-0.5903275770872503 -0.807163770080333
-0.5830483760602148 -0.8124374383135888
-0.5757220656897898 -0.8176454629470412
-0.5683492379297224 -0.8227874231809233
-0.5609304884922879 -0.8278629035533621
-0.5534664168001571 -0.8328714939739472
-0.5459576259379639 -0.8378127897568659
-0.5384047226035771 -0.8426863916536004
-0.5308083170590803 -0.8474919058851872
-0.5231690230814634 -0.852228944174033
-0.515487457913031 -0.8568971237752879
-0.5077642422115297 -0.8614960675077693
-0.5000000000000004 -0.8660254037844385
-0.4921953586163578 -0.8704847666424237
-0.4843509486627031 -0.8748737957725901
-0.4764674039543719 -0.8791921365486508
-0.4685453614687234 -0.8834394400558214
-0.46058546129367317 -0.8876153631190113
-0.45258834657597563 -0.8917195683305512
-0.4445546634692586 -0.8957517240774556
-0.4364850610818151 -0.8997115045682167
-0.4283801914241566 -0.9035985898591271
-0.4202407093563316 -0.9074126658801315
-0.41206727253501413 -0.9111534244602028
-0.40386054136036587 -0.9148205633522414
-0.39562117892267734 -0.9184137862574967
-0.3873498509487909 -0.9219328028495078
-0.37904722574831146 -0.9253773287975606
-0.3707139741596079 -0.9287470857896619
-0.3623507694956107 -0.9320418015550263
-0.353958287489409 -0.935261209886075
-0.34553720623965295 -0.9384050506599458
-0.3370882061557641 -0.9414730698595096
-0.32861196990295966 -0.944465019593895
-0.320109182347094 -0.9473806581185172
-0.31158053049932305 -0.9502197498546114
-0.30302670346059457 -0.9529820654082661
-0.2944483923659692 -0.9556673815889586
-0.2858462903287814 -0.9582754814275872
-0.2772210923846317 -0.9608061541940036
-0.26857349543523273 -0.9632591954140386
-0.2599041981920995 -0.9656344068860232
-0.2512139011200948 -0.9679315966968034
-0.24250330638083292 -0.970150579237246
-0.23377311777594606 -0.9722911752172358
-0.22502404069021825 -0.9743532116801622
-0.2162567820345915 -0.9763365220168931
-0.20747205018904866 -0.9782409459792372
-0.19867055494537725 -0.9800663296928916
-0.1898530074498197 -0.9818125256698749
-0.1810201201456138 -0.9834793928204432
-0.17217260671542847 -0.9850667964644907
-0.16331118202369937 -0.9865746083424315
-0.1544365620588691 -0.9880027066255623
-0.14554946387553644 -0.9893509759259066
-0.13665060553651961 -0.9906193073055373
-0.12774070605483787 -0.9918075982853789
-0.1188204853356166 -0.9929157528534879
-0.10989066411792 -0.9939436814728099
-0.10095196391651676 -0.9948913010884145
-0.09200510696358263 -0.995758535134206
-0.08305081615034549 -0.9965453135391092
-0.07408981496867673 -0.9972515727327319
-0.06512282745263447 -0.9978772556505006
-0.05615057811996267 -0.9984223117382713
-0.047173791913551436 -0.9988866969564151
-0.03819319414286271 -0.9992703737833748
-0.029209510425326508 -0.9995733112186983
-0.02022346662771228 -0.9997954847855425
-0.011235788807480015 -0.9999368765326508
-0.0022472031541160274 -0.9999974750358044
0.006741564069541954 -0.9999772753987444
0.01572978658598562 -0.9998762792535681
0.024716738161718103 -0.9996944947605969
0.03370169266593244 -0.9994319366077167
0.04268392412918174 -0.9990886260091916
0.051662706802036315 -0.9986645907039494
0.06063731521372303 -0.9981598649533409
0.06960702423074214 -0.9975744895383707
0.07857110911545688 -0.9969085117564034
0.08752884558465193 -0.9961619854173407
0.09647950986805082 -0.9953349708392751
0.10542237876680058 -0.994427534843615
0.11435672971190156 -0.9934397507496864
0.12328184082259068 -0.9923716983688085
0.13219699096466814 -0.9912234639978451
0.14110145980876396 -0.9899951404122325
0.14999452788853926 -0.9886868268584821
0.15887547665881815 -0.9872986290461632
0.16774358855364482 -0.9858306591393603
0.17659814704426177 -0.9842830357476112
0.18543843669700408 -0.9826558839163236
0.19426374323110532 -0.9809493351166712
0.20307335357641026 -0.9791635272349712
0.21186655593098971 -0.9772986045615438
0.220642639818653 -0.975354717779053
0.22940089614635317 -0.9733320239503322
0.23814061726148067 -0.9712306865056937
0.24686109700904035 -0.9690508752297236
0.2555616307887078 -0.9667927662475636
0.2642415156117597 -0.9644565420106809
0.2729000501578743 -0.9620423912821252
0.2815365348317968 -0.9595505091212784
0.29015027181986563 -0.9569810968680929
0.29874056514639463 -0.9543343621268243
0.30730672072990645 -0.9516105187492576
0.3158480464392137 -0.9488097868174276
0.3243638521493415 -0.9459323926258367
0.33285344979728865 -0.9429785686631716
0.34131615343762217 -0.9399485535935175
0.3497512792979002 -0.9368425922370749
0.35815814583391986 -0.9336609355503788
0.3665360737847849 -0.9304038406060213
0.3748843862277889 -0.9270715705718809
0.3832024086331094 -0.923664394689859
0.39148946891830866 -0.920182588254125
0.3997448975026373 -0.9166264325888742
0.40796802736113474 -0.912996215025596
0.41615819407852406 -0.9092922288798588
0.4243147359028956 -0.9055147734276101
0.4324369937991752 -0.9016641538809959
0.4405243115023737 -0.8977406813636997
0.44857603557061204 -0.8937446728858042
0.4565915154379158 -0.8896764513181786
0.46457010346678435 -0.8855363453663894
0.47251115500051566 -0.8813246895441422
0.48041402841529446 -0.877041824146254
0.4882780851720341 -0.8726880952211573
0.4961026898679698 -0.8682638545429407
0.5038872102879979 -0.8637694595829254
0.5116310174557578 -0.8592052734807823
0.5193334856844524 -0.8545716650151916
0.5269939926274023 -0.8498690085740446
0.5346119193283307 -0.8450976841241954
0.5421866502713736 -0.8402580771807595
0.549717573430813 -0.8353505787759644
0.5572040803205268 -0.8303755854275556
0.5646455660431546 -0.8253334991067584
0.5720414293389714 -0.8202247272057985
0.5793910726344685 -0.8150496825049869
0.5866939020906373 -0.8098087831393666
0.5939493276509494 -0.8045024525649286
0.6011567630890329 -0.7991311195243972
0.6083156260560382 -0.7936952180125885
0.6154253381276912 -0.7881951872413437
0.6224853248510284 -0.7826314716040428
0.6294950157908124 -0.7770045206396967
0.6364538445756217 -0.7713147889966264
0.6433612489436127 -0.7655627363957279
0.6502166707879496 -0.7597488275933272
0.6570195562018984 -0.7538735323436289
0.6637693555235818 -0.747937325360761
0.6704655233803906 -0.7419406862804189
0.6771075187330493 -0.7358840996211111
0.6836948049193311 -0.7297680547450113
0.6902268496974192 -0.7235930458184188
0.6967031252889111 -0.7173595717718303
0.7031231084214623 -0.7110681362596277
0.7094862803710656 -0.7047192476193832
0.7157921270039637 -0.6983134188307866
0.7220401388181895 -0.6918511674741972
0.7282298109847337 -0.6853330156888249
0.7343606433883341 -0.6787594901305412
0.7404321406678835 -0.6721311219293268
0.746443812256455 -0.6654484466463576
0.7523951724209387 -0.6587120042307306
0.7582857403012861 -0.6519223389758404
0.7641150399493667 -0.6450799994753966
0.769882600367421 -0.6381855385791017
0.7755879555461166 -0.6312395133479802
0.7812306445022023 -0.6242424850093701
0.7868102113157532 -0.6171950189115754
0.7923262051670094 -0.6100976844781877
0.7977781803728008 -0.6029510551620778
0.8031656964225581 -0.5957557083990612
0.808488318013905 -0.5885122255612426
0.8137456150878299 -0.5812211919100416
0.8189371628634342 -0.5738831965489049
0.8240625418722537 -0.5664988323757078
0.8291213379921508 -0.5590686960348483
0.8341131424807753 -0.5515933878690406
0.83903755200859 -0.5440735118708067
0.8438941686914584 -0.5365096756336761
0.8486826001227943 -0.5289024903030929
0.8534024594052664 -0.521252570527036
0.8580533651820599 -0.5135605344063566
0.8626349416676886 -0.5058270034448373
0.8671468186783587 -0.49805260249897454
0.8715886316618785 -0.49023795972749223
0.8759600217271133 -0.48238370654058693
0.8802606356729841 -0.4744904775489114
0.8844901260170047 -0.4665589105122987
0.8886481510233585 -0.45858964628823246
0.8927343747305098 -0.4505833287800668
0.8967484669783488 -0.44254060488499963
0.9006901034348683 -0.43446212444180476
0.9045589656223691 -0.4263485401783259
0.9083547409431925 -0.41820050765873734
0.9120771227049774 -0.4100186852305752
0.915725810145441 -0.40180373397154456
0.9193005084566793 -0.39355631763610505
0.9228009288089879 -0.38527710260184067
0.926226788374198 -0.37696675781561767
0.9295778103485294 -0.3686259547395348
0.9328537239749549 -0.36025536729667
0.9360542645650778 -0.351855671816629
0.9391791735205177 -0.34342754698089856
0.9422281983538052 -0.3349716737680103
0.9452010927087825 -0.32648873539851797
0.9480976163805077 -0.31797941727979767
0.9509175353346643 -0.3094444069506631
0.9536606217264698 -0.3008843940258168
0.956326653919086 -0.2923000701401296
0.9589154165015259 -0.2836921288927578
0.9614267003060593 -0.2750612657911014
0.9638603024251128 -0.26640817819460827
0.9662160262276648 -0.2577335652584286
0.9684936813751325 -0.24903812787692448
0.9706930838367513 -0.24032256862703866
0.972814055904444 -0.2315875917115275
0.9748564262071795 -0.2228339029020627
0.976820029724819 -0.2140622094822059
0.9787047078014494 -0.20527322019026145
0.9805103081582028 -0.1964676451620116
0.9822366849055602 -0.18764619587333858
0.9838836985551386 -0.17880958508273864
0.9854512160309624 -0.1699585267737322
0.986939110680215 -0.16109373609717523
0.9883472622834722 -0.15221592931347638
0.9896755570644163 -0.14332582373472413
0.9909238876990282 -0.1344241376667292
0.9920921533242595 -0.12551159035098675
0.9931802595461823 -0.11658890190656268
0.9941881184476152 -0.10765679327190941
0.995115648595228 -0.09871598614661503
0.9959627750461205 -0.08976720293309132
0.9967294293538781 -0.08081116667820477
0.9974155495741021 -0.07184860101485563
0.9980210802694148 -0.0628802301035095
0.9985459725139386 -0.05390677857368643
0.9989901838972494 -0.04492897146541202
0.9993536785278028 -0.035947534170635405
0.9996364270358346 -0.026963192374618784
0.9998384065757333 -0.017976671997303233
0.9999596008278868 -0.008988699134655598
1.0 -2.4492935982947064e-16
0.9 -4.0
0.8999636407450982 -3.991910170778811
0.89985456591816 -3.983820995202428
0.8996727843322511 -3.975733126862844
0.8994183106750226 -3.967647219246429
0.8990911655075245 -3.95956392568113
0.8986913752625448 -3.951483899283683
0.8982189722424734 -3.9434077929068425
0.897673994616692 -3.9353362590866308
0.8970564864184903 -3.9272699499896166
0.8963664975415084 -3.9192095173602186
0.8956040837357052 -3.9111556124680473
0.8947693066028538 -3.9031088860552825
0.8938622335915641 -3.8950699882840945
0.8928829379918336 -3.887039568684113
0.8918314989291255 -3.8790182760999445
0.8907080013579748 -3.871006758638749
0.8895125360551251 -3.863005663617872
0.8882451996121936 -3.855015637512543
0.8869060944278663 -3.8470373259036417
0.8854953286996249 -3.839071373425536
0.8840130164150043 -3.831118423713996
0.8824592773423827 -3.82317911935419
0.8808342370213046 -3.8152541018287653
0.8791380267523372 -3.8073440114660153
0.8773707835864618 -3.799449487388144
0.8755326503139998 -3.791571167459626
0.8736237754530763 -3.783709688235666
0.8716443132376194 -3.7758656849107686
0.8695944236048985 -3.7680397912674146
0.8674742721826016 -3.760232639624853
0.8652840302754534 -3.752444860788009
0.8630238748513734 -3.7446770839965184
0.8606939885271775 -3.7369299368738838
0.858294559553823 -3.729204045376765
0.855825781801198 -3.7215000337444035
0.853287854742457 -3.7138185244481825
0.8506809834379043 -3.706160138141334
0.8480053785184252 -3.6985254936087917
0.8452612561684664 -3.6909152077171923
0.8424488381085704 -3.683329895365035
0.8395683515774598 -3.675770169432998
0.8366200293136768 -3.6682366407344196
0.8336041095367787 -3.660729917965945
0.8305208359280896 -3.6532506076583444
0.8273704576110118 -3.6457993141275065
0.8241532291308973 -3.6383766394256107
0.8208694104344801 -3.630983183292483
0.8175192668488737 -3.623619543107137
0.8141030690601326 -3.6162863138395074
0.8106210930913819 -3.6089840880023765
0.8070736202805143 -3.6017134556035013
0.8034609372574592 -3.5944750040979407
0.799783335921023 -3.5872693183405913
0.7960411134153047 -3.580096980538932
0.792234572105686 -3.5729585702059805
0.7883640195544024 -3.5658546641134725
0.784429768495691 -3.558785836245258
0.7804321368105233 -3.5517526577509235
0.7763714475009201 -3.544755696899647
0.7722480286638542 -3.5377955190342796
0.7680622134647401 -3.5308726865256683
0.7638143401105152 -3.523987758727217
0.7595047518223129 -3.517141291929692
0.7551337968077313 -3.5103338393162744
0.7507018282326982 -3.503565950917864
0.746209204192936 -3.496838173568637
0.7416562876850287 -3.4901510508618636
0.7370434465770911 -3.483505123105986
0.7323710535790473 -3.476900927280963
0.7276394862125148 -3.470338996994882
0.7228491267803026 -3.4638198624408454
0.7180003623355209 -3.4573440503541306
0.7130935846503086 -3.4509120839696314
0.7081291901841781 -3.4445244829795825
0.7031075800519824 -3.438181763491567
0.6980291599915053 -3.431884437986818
0.6928943403306791 -3.425633015278809
0.6877035359544302 -3.419428000472143
0.6824571662711577 -3.413269894921744
0.677155655178845 -3.407159196192343
0.6717994310308103 -3.401096398018279
0.6663889266010959 -3.3950819902636065
0.6609245790495013 -3.389116458882514
0.6554068298862611 -3.3832002858800583
0.6498361249363712 -3.3773339492732233
0.644212914303568 -3.3715179230522927
0.6385376523339598 -3.365752677142556
0.6328107975793168 -3.3600386773663358
0.6270328127600207 -3.354376385405353
0.621204164727678 -3.3487662587634235
0.6153253244273987 -3.3432087507294903
0.609396766859745 -3.3377043103410005
0.6034189710423522 -3.3322533823476235
0.5973924199712243 -3.3268564071753155
0.5913176005817093 -3.3215138208907344
0.5851950037091553 -3.3162260551660063
0.579025124049252 -3.3109935372438453
0.5728084601180602 -3.3058166899030366
0.5665455142117317 -3.3006959314242734
0.5602367923659262 -3.2956316755563617
0.5538828043149225 -3.2906243314827908
0.547484063450435 -3.285674303788671
0.5410410867801302 -3.280781992428043
0.534554394885855 -3.2759477926915648
0.5280245118815741 -3.2711720951745704
0.5214519653710222 -3.2664552857455122
0.5148372864050748 -3.261797745514782
0.5081810094388398 -3.257199850803918
0.5014836722884748 -3.2526619731152002
0.49474581608773205 -3.2481844791016323
0.48796798524423673 -3.243767730537317
0.4811507273954982 -3.2394120842882246
0.4742945933646625 -3.23511789228336
0.46740013711600753 -3.230885501486328
0.4604679157101824 -3.226715253867296
0.4534984892591985 -3.2226074863753675
0.4464924208811732 -3.2185625309113535
0.4394502766548311 -3.2145807143009586
0.4323726255737654 -3.2106623582683715
0.4252600395004645 -3.2068077794102723
0.4181130931201063 -3.2030172891702495
0.4109323638941246 -3.1992911938136395
0.40371843201355107 -3.1956297944027763
0.39647188035213726 -3.1920333867726707
0.38919329441925865 -3.188502261507104
0.38188326231260694 -3.1850367039151513
0.3745423746706726 -3.1816369940081275
0.36717122462502216 -3.1783034064769637
0.3597704077523745 -3.1750362106700134
0.35234052202647875 -3.171835670571288
0.3448821677697994 -3.168702044779127
0.33739594760501096 -3.1656355864853074
0.32988246640630736 -3.1626365434545813
0.32234233125052864 -3.1597051580046593
0.314776151368111 -3.156841666986633
0.30718453809386076 -3.1540463017658347
0.2995681048175606 -3.1513192882031458
0.2919274669344081 -3.1486608466367474
0.2842632417952931 -3.1460711918643156
0.2765760486569166 -3.1435505331256683
0.26886650863175593 -3.1410990740858584
0.2611352446378799 -3.1387170128187165
0.2533828813486179 -3.1364045417908497
0.24561004514208745 -3.1341618478460873
0.23781736405058432 -3.1319891121903876
0.23000546770983762 -3.129886510377193
0.22217498730813692 -3.127854212293249
0.2143265555353332 -3.125892382144876
0.20646080653171847 -3.124001178444701
0.1985783758367883 -3.1221807539988524
0.19067990033789137 -3.120431255894611
0.18276601821876984 -3.118752825488526
0.17483736890799542 -3.117145598394996
0.1668945930273043 -3.115609704475309
0.15893833233983604 -3.11414526782715
0.15096922969828078 -3.1127524067745758
0.14298792899293677 -3.111431233858453
0.13499507509968575 -3.110181855827366
0.12699131382788797 -3.109004373628991
0.11897729186820175 -3.1078988824019396
0.11095365674033203 -3.1068654714680726
0.10292105674071182 -3.105904224325282
0.09488014089012094 -3.1050152186407463
0.08683155888124615 -3.1041985262446525
0.07877596102618717 -3.1034542131243934
0.0707139982039122 -3.102782339419237
0.06264632180766895 -3.1021829594154666
0.05457358369235175 -3.1016561215419935
0.046496436121833705 -3.1012018683664455
0.038415531716264585 -3.1008202365917277
0.030331523399340213 -3.100511257053055
0.02224506434554731 -3.100274954715463
0.014156807927388076 -3.1001113486717884
0.0060674076625887785 -3.10002045214113
-0.002022482838703405 -3.1000022724677763
-0.010112209926730995 -3.100056811120614
-0.018201119964940234 -3.100184063693012
-0.02628855938279304 -3.1003840199031716
-0.034373874728575615 -3.100656663594963
-0.042456412722195476 -3.101001972739226
-0.050535520307965584 -3.1014199194355556
-0.0586105447073702 -3.101910469914549
-0.06668083347180824 -3.102473584540541
-0.07474573453531011 -3.1031092178148016
-0.08280459626722356 -3.1038173183792144
-0.09085676752486425 -3.1045978290204266
-0.0989015977061274 -3.105450686674471
-0.10693843680205432 -3.106375822431861
-0.11496663544935348 -3.107373161543159
-0.12298554498286703 -3.108442623425016
-0.1309945174879822 -3.1095841216666837
-0.13899290585298157 -3.110797564036994
-0.1469800638213288 -3.1120828524918114
-0.154955346043885 -3.1134398831819583
-0.16291810813105181 -3.114868546461601
-0.17086770670483714 -3.1163687268971128
-0.1788034994508389 -3.1179403032763973
-0.18672484517014337 -3.1195831486186867
-0.19463110383113197 -3.121297130184796
-0.20252163662119602 -3.123082109487854
-0.21039580599835103 -3.124937942304488
-0.21825297574274924 -3.1268644786864783
-0.22609251100808492 -3.128861562972877
-0.23391377837288913 -3.130929033802579
-0.24171614589170906 -3.133066724127365
-0.24949898314616814 -3.1352744612253964
-0.2572616612959029 -3.1375520667151715
-0.26500355312937207 -3.139899356569937
-0.27272403311453414 -3.14231614113256
-0.2804224774493898 -3.1448022251308494
-0.28809826411238365 -3.147357407693334
-0.2957507729126628 -3.149981482365494
-0.3033793855401868 -3.152674237126441
-0.31098348561568673 -3.1554354544060486
-0.3185624587404672 -3.158264911102532
-0.32611569254604866 -3.1611623786004763
-0.33364257674364617 -3.164127622789304
-0.3411425031734794 -3.1671604040821952
-0.34861486585391105 -3.1702604774354426
-0.35605906103040885 -3.1734275923682524
-0.3634744872243285 -3.1766614929829826
-0.37086054528151197 -3.179961917985817
-0.3782166384206976 -3.183328600707881
-0.38554217228174004 -3.186761269126785
-0.392836554973633 -3.190259645888605
-0.4000991971223322 -3.1938234483302894
-0.4073295119183775 -3.1974523885025037
-0.4145269151643053 -3.2011461731928894
-0.4216908253218505 -3.2049045039497606
-0.42882066355893417 -3.208727077106214
-0.4359158537964323 -3.2126135838046688
-0.4429758227547215 -3.2165637100218185
-0.4499999999999998 -3.220577136594005
-0.45698781799037624 -3.2246535392430076
-0.4639387121217274 -3.2287925886022406
-0.47085212077331656 -3.2329939502433698
-0.4777274853531718 -3.237257284703331
-0.48456425034321887 -3.2415822475117593
-0.4913618633441669 -3.2459684892188205
-0.4981197751201409 -3.2504156554234473
-0.5048374396430586 -3.254923386801974
-0.5115143141367496 -3.259491319137169
-0.5181498591208104 -3.2641190833476625
-0.5247435384541927 -3.26880630551777
-0.5312948193785247 -3.2735526069277
-0.5378031725611551 -3.2783576040841584
-0.5442680721379224 -3.28322090875133
-0.5506889957556457 -3.2881421279822507
-0.5570654246143283 -3.2931208641505547
-0.5633968435090762 -3.2981567149826043
-0.5696827408717261 -3.303249273589989
-0.5759226088121793 -3.3083981285024064
-0.5821159431594378 -3.313602863700905
-0.5882622435023412 -3.318863058651498
-0.5943610132299987 -3.324178288339144
-0.6004117595719144 -3.329548123302084
-0.6064139936378028 -3.3349721296665447
-0.6123672304570893 -3.3404498691817928
-0.6182709890180965 -3.3459808992555455
-0.6241247923069076 -3.3515647729897307
-0.6299281673459098 -3.3572010392165965
-0.6356806452320088 -3.362889242535164
-0.6413817611745162 -3.3686289233480236
-0.6470310545327038 -3.374419617898469
-0.6526280688530219 -3.380260858307969
-0.658172351905981 -3.38615217261397
-0.6636634557226909 -3.392093084808031
-0.6691009366310543 -3.3980831148742827
-0.6744843552916178 -3.404121778828215
-0.6798132767330669 -3.4102085887557783
-0.6850872703873729 -3.416343052852809
-0.690305910124581 -3.422524675464766
-0.6954687742872412 -3.4287529571267763
-0.7005754457244779 -3.4350273946039955
-0.7056255118256943 -3.441347480932264
-0.7106185645539113 -3.4477127054590713
-0.7155542004787357 -3.4541225538848144
-0.7204320208089572 -3.4605765083043543
-0.7252516314247696 -3.46707404724886
-0.7300126429096153 -3.4736146457279435
-0.7347146705816496 -3.480197775272077
-0.739357334524822 -3.486822903975294
-0.7439402596195731 -3.4934894965381647
-0.7484630755731436 -3.500197014311048
-0.7529254169494931 -3.506944915337615
-0.7573269231988272 -3.5137326543986345
-0.7616672386867286 -3.5205596830560304
-0.7659460127228929 -3.527425449697191
-0.7701628995894619 -3.5343293995795393
-0.7743175585689597 -3.5412709748753564
-0.7784096539718195 -3.5482496147168523
-0.7824388551635085 -3.555264755241483
-0.786404836591242 -3.562315829637509
-0.7903072778102871 -3.5694022681897946
-0.794145863509855 -3.576523498325838
-0.7979202835385771 -3.5836789446620356
-0.8016302329295647 -3.5908680290501707
-0.8052754119250496 -3.598090170624129
-0.8088555260006047 -3.605344785846829
-0.8123702858889406 -3.612631288557373
-0.8158194076032779 -3.619949090018407
-0.8192026124602929 -3.627297598963689
-0.8225196271026354 -3.634676221645864
-0.8257701835210141 -3.6420843618844367
-0.8289540190758526 -3.6495214211139415
-0.8320708765185101 -3.6569867984323077
-0.8351205040120658 -3.664479890649408
-0.8381026551516677 -3.6720000923357983
-0.8410170889844417 -3.6795467958716346
-0.8438635700289597 -3.687119391495767
-0.8466418682942661 -3.6947172673550064
-0.8493517592984616 -3.702339809553565
-0.8519930240868401 -3.709986402202653
-0.8545654492495798 -3.7176564274702466
-0.8570688269389869 -3.725349265631004
-0.8595029548862894 -3.733064295116338
-0.8618676364179793 -3.7408008925646423
-0.8641626804717041 -3.7485584328716524
-0.8663879016117048 -3.7563362892409558
-0.8685431200437972 -3.764133833234637
-0.8706281616299009 -3.7719504348240513
-0.872642857902108 -3.7797854624407337
-0.8745870460762954 -3.787638283027426
-0.8764605690652781 -3.7955082620892258
-0.8782632754915006 -3.803394763744857
-0.8799950196992685 -3.8112971507780444
-0.8816556617665171 -3.819214784688999
-0.8832450675161171 -3.827147025746012
-0.8847631085267156 -3.8350932330371394
-0.8862096621431126 -3.8430527645219885
-0.887584611486171 -3.851024977083596
-0.8888878454622603 -3.859009226580386
-0.8901192587722332 -3.867004867898219
-0.8912787519199333 -3.875011255002516
-0.8923662312202341 -3.8830277409904563
-0.8933816088066087 -3.8910536781432445
-0.8943248026382293 -3.8990884179784486
-0.8951957365065961 -3.9071313113023933
-0.8959943400416946 -3.9151817082626152
-0.8967205487176815 -3.9232389584003693
-0.8973743038580981 -3.931302410703186
-0.8979555526406118 -3.9393714136574705
-0.898464248101283 -3.947445315301144
-0.898900349138361 -3.955523463276322
-0.8992638205156042 -3.963605204882025
-0.8995546328651268 -3.9716898871269115
-0.8997727626897728 -3.9797768567820433
-0.8999181923650132 -3.987865460433662
-0.8999909101403715 -3.9959550445359855
-0.8999909101403715 -4.004044955464013
-0.8999181923650132 -4.012134539566337
-0.8997727626897728 -4.020223143217955
-0.8995546328651268 -4.028310112873088
-0.8992638205156042 -4.036394795117975
-0.898900349138361 -4.0444765367236775
-0.8984642481012831 -4.052554684698856
-0.8979555526406118 -4.0606285863425295
-0.8973743038580981 -4.068697589296813
-0.8967205487176816 -4.07676104159963
-0.8959943400416946 -4.084818291737385
-0.8951957365065961 -4.092868688697606
-0.8943248026382293 -4.100911582021551
-0.8933816088066088 -4.108946321856755
-0.8923662312202342 -4.116972259009543
-0.8912787519199333 -4.124988744997483
-0.8901192587722333 -4.13299513210178
-0.8888878454622604 -4.140990773419613
-0.887584611486171 -4.148975022916403
-0.8862096621431127 -4.15694723547801
-0.8847631085267158 -4.16490676696286
-0.8832450675161173 -4.172852974253987
-0.8816556617665173 -4.1807852153109994
-0.8799950196992686 -4.188702849221954
-0.8782632754915008 -4.1966052362551425
-0.8764605690652784 -4.204491737910773
-0.8745870460762957 -4.212361716972574
-0.872642857902108 -4.220214537559266
-0.870628161629901 -4.228049565175948
-0.8685431200437974 -4.235866166765363
-0.866387901611705 -4.243663710759043
-0.8641626804717043 -4.251441567128347
-0.8618676364179794 -4.259199107435357
-0.8595029548862896 -4.266935704883661
-0.8570688269389871 -4.274650734368995
-0.85456544924958 -4.2823435725297525
-0.8519930240868403 -4.290013597797346
-0.8493517592984619 -4.297660190446434
-0.8466418682942664 -4.305282732644993
-0.8438635700289598 -4.312880608504233
-0.841017088984442 -4.3204532041283645
-0.8381026551516682 -4.327999907664201
-0.8351205040120662 -4.3355201093505915
-0.8320708765185104 -4.343013201567691
-0.828954019075853 -4.350478578886057
-0.8257701835210142 -4.357915638115562
-0.8225196271026355 -4.365323778354135
-0.8192026124602932 -4.37270240103631
-0.8158194076032781 -4.380050909981592
-0.8123702858889408 -4.387368711442626
-0.808855526000605 -4.39465521415317
-0.8052754119250499 -4.40190982937587
-0.801630232929565 -4.4091319709498284
-0.7979202835385775 -4.416321055337964
-0.7941458635098554 -4.423476501674162
-0.7903072778102874 -4.430597731810205
-0.7864048365912422 -4.43768417036249
-0.7824388551635089 -4.444735244758516
-0.7784096539718198 -4.451750385283147
-0.77431755856896 -4.458729025124643
-0.7701628995894623 -4.46567060042046
-0.7659460127228931 -4.4725745503028085
-0.7616672386867291 -4.479440316943968
-0.7573269231988277 -4.486267345601364
-0.7529254169494938 -4.493055084662385
-0.7484630755731442 -4.499802985688951
-0.7439402596195736 -4.506510503461835
-0.7393573345248224 -4.513177096024705
-0.7347146705816501 -4.519802224727923
-0.7300126429096158 -4.5263853542720565
-0.72525163142477 -4.532925952751139
-0.7204320208089575 -4.539423491695645
-0.7155542004787361 -4.545877446115185
-0.7106185645539117 -4.552287294540928
-0.7056255118256948 -4.558652519067735
-0.7005754457244783 -4.564972605396004
-0.6954687742872416 -4.571247042873223
-0.6903059101245813 -4.577475324535234
-0.6850872703873734 -4.58365694714719
-0.6798132767330674 -4.589791411244221
-0.6744843552916182 -4.595878221171785
-0.6691009366310549 -4.601916885125717
-0.6636634557226913 -4.607906915191968
-0.6581723519059818 -4.61384782738603
-0.6526280688530226 -4.619739141692031
-0.6470310545327045 -4.62558038210153
-0.6413817611745171 -4.631371076651976
-0.6356806452320095 -4.637110757464836
-0.6299281673459103 -4.642798960783403
-0.6241247923069081 -4.6484352270102685
-0.6182709890180969 -4.6540191007444545
-0.6123672304570897 -4.659550130818206
-0.6064139936378031 -4.6650278703334545
-0.600411759571915 -4.670451876697916
-0.5943610132299992 -4.675821711660856
-0.5882622435023419 -4.681136941348501
-0.5821159431594386 -4.686397136299094
-0.5759226088121799 -4.691601871497593
-0.5696827408717269 -4.69675072641001
-0.5633968435090764 -4.701843285017396
-0.5570654246143285 -4.706879135849445
-0.5506889957556459 -4.711857872017749
-0.5442680721379226 -4.71677909124867
-0.5378031725611553 -4.721642395915842
-0.5312948193785253 -4.726447393072299
-0.5247435384541933 -4.73119369448223
-0.5181498591208108 -4.735880916652337
-0.5115143141367502 -4.740508680862831
-0.5048374396430592 -4.745076613198026
-0.4981197751201414 -4.749584344576553
-0.49136186334416754 -4.7540315107811795
-0.48456425034321937 -4.75841775248824
-0.4777274853531723 -4.762742715296668
-0.47085212077331706 -4.767006049756629
-0.4639387121217279 -4.771207411397759
-0.45698781799037674 -4.775346460756992
-0.4500000000000004 -4.779422863405995
-0.442975822754722 -4.783436289978181
-0.43591585379643283 -4.787386416195331
-0.4288206635589347 -4.791272922893786
-0.42169082532185104 -4.795095496050239
-0.41452691516430584 -4.79885382680711
-0.4073295119183781 -4.802547611497496
-0.4000991971223327 -4.80617655166971
-0.3928365549736336 -4.809740354111395
-0.385542172281741 -4.8132387308732145
-0.37821663842069847 -4.816671399292118
-0.37086054528151274 -4.820038082014182
-0.3634744872243293 -4.823338507017017
-0.35605906103040963 -4.826572407631747
-0.34861486585391177 -4.829739522564557
-0.3411425031734803 -4.832839595917805
-0.3336425767436471 -4.835872377210696
-0.3261156925460496 -4.838837621399524
-0.3185624587404681 -4.841735088897467
-0.31098348561568767 -4.844564545593951
-0.30337938554018773 -4.847325762873559
-0.2957507729126637 -4.850018517634505
-0.2880982641123846 -4.852642592306665
-0.28042247744939075 -4.855197774869151
-0.27272403311453514 -4.857683858867439
-0.2650035531293723 -4.860100643430063
-0.2572616612959033 -4.8624479332848285
-0.24949898314616856 -4.864725538774604
-0.24171614589170948 -4.8669332758726345
-0.23391377837288954 -4.8690709661974205
-0.2260925110080853 -4.871138437027123
-0.21825297574274963 -4.873135521313522
-0.21039580599835145 -4.875062057695512
-0.20252163662119643 -4.876917890512146
-0.19463110383113236 -4.8787028698152035
-0.1867248451701438 -4.880416851381313
-0.17880349945083954 -4.882059696723602
-0.17086770670483772 -4.883631273102887
-0.16291810813105242 -4.885131453538399
-0.15495534604388564 -4.886560116818042
-0.14698006382132944 -4.887917147508189
-0.13899290585298218 -4.889202435963006
-0.1309945174879828 -4.890415878333316
-0.12298554498286765 -4.891557376574983
-0.11496663544935408 -4.892626838456841
-0.10693843680205493 -4.893624177568139
-0.09890159770612801 -4.894549313325529
-0.09085676752486509 -4.895402170979573
-0.08280459626722438 -4.896182681620785
-0.07474573453531094 -4.896890782185198
-0.06668083347180906 -4.897526415459459
-0.05861054470737102 -4.898089530085451
-0.0505355203079664 -4.898580080564444
-0.042456412722196295 -4.898998027260774
-0.03437387472857644 -4.899343336405037
-0.02628855938279386 -4.899615980096828
-0.018201119964941052 -4.899815936306988
-0.010112209926732015 -4.899943188879385
-0.002022482838704425 -4.899997727532224
0.0060674076625877585 -4.8999795478588695
0.014156807927387058 -4.899888651328212
0.02224506434554629 -4.899725045284537
0.030331523399339196 -4.899488742946945
0.038415531716263565 -4.899179763408273
0.046496436121832685 -4.898798131633555
0.05457358369235073 -4.8983438784580065
0.06264632180766792 -4.897817040584534
0.0707139982039112 -4.897217660580763
0.07877596102618674 -4.896545786875606
0.08683155888124573 -4.8958014737553475
0.09488014089012052 -4.894984781359254
0.1029210567407114 -4.894095775674717
0.11095365674033161 -4.893134528531927
0.11897729186820133 -4.89210111759806
0.12699131382788756 -4.8909956263710095
0.13499507509968534 -4.889818144172634
0.14298792899293633 -4.888568766141547
0.15096922969828033 -4.887247593225425
0.1589383323398356 -4.8858547321728505
0.16689459302730367 -4.884390295524692
0.17483736890799478 -4.882854401605004
0.18276601821876926 -4.881247174511474
0.19067990033789076 -4.87956874410539
0.19857837583678772 -4.877819246001148
0.20646080653171786 -4.875998821555299
0.2143265555353326 -4.874107617855124
0.2221749873081363 -4.872145787706751
0.23000546770983704 -4.870113489622807
0.2378173640505837 -4.868010887809612
0.24561004514208684 -4.865838152153913
0.25338288134861714 -4.863595458209151
0.26113524463787907 -4.8612829871812835
0.26886650863175515 -4.858900925914142
0.2765760486569158 -4.856449466874332
0.28426324179529233 -4.853928808135684
0.29192746693440735 -4.851339153363253
0.2995681048175598 -4.848680711796854
0.30718453809386 -4.845953698234165
0.31477615136811016 -4.843158333013367
0.32234233125052786 -4.840294841995341
0.3298824664063064 -4.837363456545419
0.33739594760501 -4.834364413514693
0.34488216776979846 -4.831297955220873
0.3523405220264778 -4.828164329428713
0.35977040775237357 -4.824963789329987
0.3671712246250213 -4.821696593523036
0.37454237467067164 -4.818363005991873
0.38188326231260605 -4.814963296084849
0.3891932944192577 -4.811497738492896
0.3964718803521363 -4.80796661322733
0.40371843201355084 -4.804370205597223
0.41093236389412424 -4.8007088061863605
0.4181130931201059 -4.7969827108297505
0.4252600395004641 -4.793192220589728
0.43237262557376505 -4.7893376417316285
0.43945027665483066 -4.785419285699041
0.4464924208811728 -4.7814374690886465
0.4534984892591981 -4.777392513624633
0.46046791571018203 -4.773284746132704
0.46740013711600714 -4.769114498513672
0.4742945933646621 -4.76488210771664
0.4811507273954977 -4.760587915711776
0.48796798524423624 -4.756232269462684
0.49474581608773166 -4.751815520898368
0.5014836722884741 -4.7473380268848
0.5081810094388391 -4.742800149196082
0.5148372864050743 -4.738202254485219
0.5214519653710217 -4.733544714254489
0.5280245118815736 -4.72882790482543
0.5345543948858545 -4.724052207308436
0.5410410867801296 -4.719218007571958
0.5474840634504343 -4.71432569621133
0.5538828043149221 -4.709375668517209
0.5602367923659255 -4.704368324443639
0.5665455142117312 -4.699304068575727
0.5728084601180595 -4.694183310096964
0.5790251240492514 -4.689006462756155
0.5851950037091547 -4.683773944833995
0.5913176005817086 -4.678486179109266
0.5973924199712237 -4.673143592824685
0.6034189710423515 -4.6677466176523765
0.6093967668597444 -4.662295689659
0.615325324427398 -4.65679124927051
0.6212041647276773 -4.651233741236577
0.62703281276002 -4.645623614594648
0.6328107975793161 -4.639961322633665
0.6385376523339591 -4.634247322857445
0.6442129143035673 -4.628482076947708
0.6498361249363706 -4.622666050726777
0.6554068298862603 -4.616799714119942
0.6609245790495006 -4.610883541117487
0.6663889266010952 -4.604918009736394
0.6717994310308095 -4.598903601981722
0.6771556551788448 -4.592840803807658
0.6824571662711576 -4.5867301050782565
0.68770353595443 -4.580571999527857
0.6928943403306789 -4.574366984721191
0.6980291599915049 -4.568115562013182
0.703107580051982 -4.561818236508433
0.708129190184178 -4.555475517020418
0.7130935846503085 -4.549087916030369
0.7180003623355208 -4.54265594964587
0.7228491267803023 -4.536180137559155
0.7276394862125145 -4.529661003005119
0.732371053579047 -4.523099072719037
0.7370434465770908 -4.516494876894014
0.7416562876850283 -4.509848949138137
0.7462092041929358 -4.503161826431364
0.7507018282326978 -4.496434049082136
0.755133796807731 -4.489666160683726
0.7595047518223126 -4.482858708070308
0.7638143401105149 -4.476012241272784
0.7680622134647398 -4.469127313474332
0.7722480286638539 -4.462204480965721
0.7763714475009198 -4.455244303100353
0.7804321368105229 -4.448247342249077
0.7844297684956907 -4.441214163754743
0.7883640195544019 -4.434145335886528
0.7922345721056857 -4.42704142979402
0.7960411134153043 -4.419903019461069
0.7997833359210227 -4.41273068165941
0.8034609372574588 -4.40552499590206
0.8070736202805139 -4.3982865443965
0.8106210930913815 -4.391015911997624
0.8141030690601323 -4.383713686160493
0.8175192668488732 -4.376380456892863
0.8208694104344797 -4.369016816707518
0.8241532291308968 -4.36162336057439
0.8273704576110114 -4.354200685872494
0.8305208359280891 -4.346749392341657
0.8336041095367782 -4.339270082034056
0.8366200293136764 -4.331763359265581
0.8395683515774595 -4.324229830567003
0.8424488381085701 -4.316670104634966
0.8452612561684659 -4.309084792282809
0.8480053785184247 -4.30147450639121
0.8506809834379042 -4.293839861858666
0.8532878547424569 -4.2861814755518175
0.8558257818011978 -4.2784999662555965
0.8582945595538228 -4.270795954623235
0.8606939885271774 -4.263070063126117
0.8630238748513733 -4.2553229160034824
0.8652840302754533 -4.2475551392119915
0.8674742721826015 -4.239767360375147
0.8695944236048984 -4.231960208732586
0.8716443132376193 -4.224134315089232
0.8736237754530762 -4.216290311764335
0.8755326503139996 -4.208428832540375
0.8773707835864616 -4.200550512611857
0.8791380267523371 -4.192655988533986
0.8808342370213045 -4.1847458981712355
0.8824592773423826 -4.176820880645811
0.8840130164150042 -4.1688815762860045
0.8854953286996248 -4.1609286265744645
0.8869060944278662 -4.152962674096359
0.8882451996121935 -4.144984362487458
0.889512536055125 -4.136994336382129
0.8907080013579747 -4.128993241361251
0.8918314989291254 -4.120981723900056
0.8928829379918336 -4.112960431315888
0.893862233591564 -4.104930011715906
0.8947693066028537 -4.096891113944719
0.8956040837357052 -4.088844387531953
0.8963664975415084 -4.080790482639782
0.8970564864184903 -4.072730050010384
0.8976739946166918 -4.06466374091337
0.8982189722424734 -4.056592207093159
0.8986913752625447 -4.048516100716318
0.8990911655075244 -4.040436074318871
0.8994183106750225 -4.0323527807535715
0.8996727843322511 -4.024266873137157
0.89985456591816 -4.016179004797573
0.8999636407450982 -4.00808982922119
0.9 -4.0
3.95 -1.0
3.9499616207864925 -0.9914607358220783
3.9498464862469467 -0.982922161602563
3.9496546056840427 -0.9743849672441132
3.9493859946014127 -0.9658498425378974
3.949040674702387 -0.9573174771078595
3.948618673888242 -0.9487885603549988
3.948120026255944 -0.9402637814016669
3.947544772095397 -0.931743829035888
3.946892957886184 -0.9232293916557064
3.9461646362938145 -0.9147211572135641
3.9453598661654667 -0.9062198131607166
3.9444787125252345 -0.897726046391687
3.9435212465688734 -0.8892405431887662
3.9424875456580466 -0.8807639891665634
3.941377693314077 -0.8722970692166081
3.9401917792111956 -0.8638404674520128
3.938929899169299 -0.8553948671521981
3.9375921551462043 -0.8469609507076843
3.9361786552294142 -0.8385393995649552
3.9346895136273816 -0.830130894171399
3.933124850660282 -0.821736113920329
3.9314847927502927 -0.8133557370960897
3.929769472411377 -0.8049904408192523
3.9279790282385783 -0.796640900991905
3.9261136048968206 -0.788307792243041
3.924173353109222 -0.7799917878740494
3.922158429644914 -0.7716935598043138
3.920068997306376 -0.7634137785169223
3.9179052249162813 -0.7551531130044933
3.915667287303857 -0.7469122307151226
3.9133553652907564 -0.7386917974984542
3.91096964567645 -0.7304924775518805
3.908510321223132 -0.7223149333668772
3.9059775906401466 -0.7141598256754744
3.9033716585679312 -0.7060278133968705
3.900692735561482 -0.6979195535841926
3.8979410380733435 -0.6898357013714083
3.8951167884361153 -0.6817769099203914
3.8922202148444924 -0.6737438303681474
3.8892515513368244 -0.6657371117742035
3.8862110377762074 -0.6577574010681646
3.8830989198311032 -0.649805342997443
3.8799154489554883 -0.6418815800751643
3.876660882368539 -0.6339867525282523
3.873335483033846 -0.6261214982457012
3.8699395196381694 -0.6182864527270335
3.866473266569729 -0.6104822490309545
3.8629370038960333 -0.6027095177242004
3.859331017341251 -0.5949688868305912
3.8556555982631253 -0.5872609817802863
3.851911043629432 -0.5795864253592512
3.8480976559939846 -0.5719458376589374
3.844215743472191 -0.56433983602618
3.840265619716155 -0.556769035013317
3.836247603889335 -0.5492340463285349
3.832162020640758 -0.5417354787864432
3.828009200078785 -0.534273938258883
3.823789477744441 -0.5268500276259749
3.8195031945843043 -0.5194643467274054
3.815150696922957 -0.5121174923139619
3.810732336435003 -0.5048100579993166
3.806248470116655 -0.49754263421206235
3.801699460256886 -0.49031580814800835
3.797085674408161 -0.4831301637227343
3.792407485356737 -0.47598628152441214
3.7876652710925436 -0.4688847387668946
3.7828594147786414 -0.4618261092430782
3.7779903047202628 -0.45481096327854087
3.773058334333439 -0.447839867685461
3.76806390211321 -0.4409133857168199
3.7630074116014303 -0.4340320770208923
3.757889271354161 -0.4271964975960265
3.752709894908659 -0.42040719974572216
3.7474697007499658 -0.4136647320340039
3.742169112277092 -0.40696963924109875
3.736808557768811 -0.40032246231941915
3.7313884703490503 -0.39372373834985375
3.7259092879518985 -0.3871740004983736
3.720371453286222 -0.380673777972952
3.714775413799892 -0.37422359598080623
3.709121621643633 -0.36782397568596126
3.7034105336344902 -0.36147543416714045
3.6976426112189182 -0.35517848437598676
3.6918183204354977 -0.34893363509561726
3.685938131877281 -0.3427413908995135
3.6800025206537663 -0.33660225211075356
3.674011966352513 -0.3305167147615867
3.66796695300039 -0.3244852705533544
3.661867969024466 -0.31850840681676185
3.655715507212549 -0.3125866064725028
3.649510064673365 -0.3067203479922399
3.6432521427963973 -0.3009101053599452
3.6369422472113717 -0.2951563480336027
3.6305808877474033 -0.28945954090727766
3.6241685783918043 -0.2838201442735533
3.6177058372485527 -0.27823861378633985
3.6111931864964326 -0.27271540042405906
3.6046311523468413 -0.26725095045320546
3.5980202650012725 -0.2618457053922887
3.5913610586084777 -0.2565001019761598
3.584654071221307 -0.25121457212072396
3.5778998447532366 -0.24598954288804153
3.571098924934582 -0.24082543645182308
3.5642518612684024 -0.23572267006331826
3.557359206986106 -0.23068165601760215
3.5504215190027457 -0.2257028016202628
3.5434393578720234 -0.22078650915449183
3.5364132877409977 -0.21593317584858007
3.529343876304501 -0.21114319384382252
3.522231694759273 -0.20641695016283412
3.5150773177578056 -0.20175482667827882
3.507881323361915 -0.19715720008201476
3.5006442929960326 -0.19262444185465788
3.49336681140023 -0.18815691823556835
3.4860494665829704 -0.18375499019325703
3.4786928497735983 -0.17941901339622113
3.4712975553745715 -0.17514933818420653
3.4638641809134327 -0.17094630953990075
3.45639332699453 -0.16681026706105895
3.44888559725049 -0.16274154493306514
3.4413415982934454 -0.1587404719019303
3.43376193966602 -0.15480737124773059
3.4261472337920815 -0.15094256075848622
3.418498095927256 -0.14714635270448584
3.4108151441092174 -0.14341905381305453
3.4030989991077516 -0.13976096524377102
3.3953502843745986 -0.13617238256413466
3.3875696259930788 -0.13265359572568425
3.3797576526275064 -0.12920488904056993
3.371914995472394 -0.12582654115858172
3.364042288201455 -0.12251882504463452
3.3561401669164006 -0.11928200795671362
3.3482092700955466 -0.11611635142428023
3.340250238542225 -0.11302211122714056
3.332263715333006 -0.10999953737477919
3.324250345765742 -0.10704887408615871
3.316210777307425 -0.10417035976998734
3.308145659541875 -0.10136422700545544
3.3000556441172537 -0.09863070252344419
3.291941384693412 -0.09597000718820548
3.2838035368890757 -0.09338235597951716
3.275642758228873 -0.09086795797531211
3.267459708090208 -0.08842701633478589
3.2592550476499813 -0.08605972828198127
3.2510294398311723 -0.0837662850898534
3.242783549249273 -0.0815468720648147
3.234518042158589 -0.07940166853176289
3.2262335863984073 -0.07733084781959132
3.217930851339036 -0.07533457724718462
3.209610507827721 -0.07341301810989975
3.2012732281344407 -0.07156632566653354
3.1929196858975906 -0.06979464912677746
3.1845505560695506 -0.06809813163916256
3.1761665148621545 -0.06647691027949276
3.167768239692049 -0.06493111603976953
3.159356409125963 -0.0634608738176079
3.150931702825878 -0.06206630240614519
3.1424948014941125 -0.060747514484442044
3.1340463868183264 -0.05950461660837936
3.1255871414164353 -0.05833770920204717
3.1171177487814616 -0.05724688654963206
3.1086388932263067 -0.056232236787797985
3.100151259828461 -0.05529384189856579
3.091655534374649 -0.0544317777026887
3.08315240330542 -0.053646113853526356
3.074642553659685 -0.052936913831416965
3.0661266730192063 -0.05230423493854797
3.057605449453038 -0.05174812829432629
3.0490795714619354 -0.0512686388312481
3.040549727922724 -0.05086580529126805
3.0320166080326367 -0.0505396602226692
3.0234809012536332 -0.05029022997743293
3.0149432972566874 -0.05011753470911029
3.006404485866066 -0.05002158837119286
2.997865157003591 -0.050002398715985885
2.989326000632895 -0.050059967293981766
2.980787706703674 -0.05019428945373472
2.9722509650959408 -0.0504053543422367
2.963716465564281 -0.05069314490579402
2.955184897682127 -0.051057637891405716
2.9466569507860365 -0.05149880384864214
2.938133313919998 -0.052016607132024495
2.929614675779758 -0.05261100590390477
2.9211017246571727 -0.053281952137846145
2.9125951483845975 -0.05402939162250431
2.90409563427931 -0.054853263966006205
2.8956038690879766 -0.05575350260083056
2.887120538931165 -0.05673003478918659
2.8786463292479048 -0.057782781628889945
2.870181924740307 -0.058911658059739525
2.861728009318241 -0.06011657287038863
2.853285266044075 -0.06139742870571574
2.8448543770774863 -0.06275412207469
2.8364360236203434 -0.06418654335873375
2.8280308858616676 -0.06569457682057889
2.819639642922672 -0.06727810061361883
2.811262972801892 -0.06893698679175275
2.8029015523204044 -0.07067110131972465
2.7945560570671386 -0.07248030408395145
2.7862271613442933 -0.07436444890384586
2.7779155381128517 -0.07632338354362589
2.7696218589382093 -0.07835694972461626
2.7613467939359104 -0.08046498313803674
2.753091011717506 -0.08264731345827792
2.7448551793365294 -0.08490376435666325
2.7366399622346003 -0.08723415351569652
2.728446024187658 -0.08963829264379208
2.7202740272523296 -0.09211598749048933
2.7121246317124363 -0.09466703786214692
2.703998496025644 -0.09729123763811875
2.6958962767702617 -0.0999883747874083
2.6878186285921895 -0.10275823138579954
2.679766204152025 -0.10560058363346558
2.6717396540723306 -0.10851520187305108
2.6637396268850626 -0.11150185060822837
2.655766768979171 -0.11456028852272482
2.6478217245483737 -0.1176902684998209
2.639905135539105 -0.12089153764231697
2.6320176415986496 -0.12416383729296732
2.6241598800234573 -0.1275069030553777
2.616332485707653 -0.13092046481537045
2.6085360910917372 -0.13440424676280716
2.6007713261114858 -0.13795796741387456
2.5930388181470523 -0.1415813396338289
2.585339191972276 -0.14527407066019393
2.577673069704205 -0.14903586212641684
2.570041070752824 -0.15286641008597612
2.5624438117710113 -0.15676540503693892
2.5548819066047135 -0.16073253194696935
2.547355966243347 -0.16476747027878147
2.5398665987704327 -0.16886989401603913
2.5324144093144607 -0.17303947168969724
2.5250000000000004 -0.1772758664047832
2.5176239698990472 -0.18157873586761886
2.510286914982621 -0.18594773241347617
2.50298942807261 -0.1903825030346682
2.4957320987938743 -0.19488268940907194
2.488515513526602 -0.1994479279290794
2.4813402553589348 -0.2040778497309771
2.4742069040398516 -0.20877208072474973
2.467116035932327 -0.21353024162430567
2.4600682239667644 -0.2183519479781224
2.4530640375947 -0.2232368102003105
2.4461040427427965 -0.2281844336020903
2.439188801767113 -0.23319441842368338
2.4323188734076697 -0.2382663598666116
2.4254948127433043 -0.24339984812640392
2.4187171711468185 -0.2485944684257091
2.411986496240431 -0.2538498010478081
2.4053033318515307 -0.25916542137052656
2.3986682179687335 -0.2645408999005442
2.392081690698255 -0.2699758023080959
2.3855442822205934 -0.2754696894620665
2.379056520747529 -0.28102211746547046
2.3726189304794456 -0.2866326376913185
2.366232031562979 -0.29230079681886645
2.359896340048986 -0.2980261368702417
2.3536123678508503 -0.3038081952474482
2.3473806227031204 -0.30964650476974254
2.3412016081204863 -0.31554059371138254
2.335075823357095 -0.32148998583974076
2.329003763366213 -0.3274942004537843
2.322985918760233 -0.33355275242291393
2.3170227757710347 -0.3396651522261619
2.311114816210699 -0.34583090599174504
2.305262517432576 -0.35204951553696817
2.2994663522927152 -0.35832047840847703
2.293726789111665 -0.36464328792285416
2.2880442916366257 -0.3710174332075603
2.282419319003985 -0.37744239924221046
2.2768523257022175 -0.3839176669001876
2.2713437615351646 -0.3904427129905862
2.2658940715856897 -0.3970170103004864
2.260503696179718 -0.403640027637551
2.255173070850656 -0.41031122987294555
2.2499026263042046 -0.41703007798457514
2.244692788383557 -0.4237960291006374
2.2395439780349897 -0.4306085365434851
2.2344566112738544 -0.4374670498737968
2.2294310991509616 -0.4443710149350515
2.22446784771937 -0.45131987389830364
2.219567258001577 -0.4583130653072547
2.2147297259571173 -0.46535002412361803
2.209955642450571 -0.47243018177277296
2.2052453932199794 -0.47955296618970444
2.2005993588456825 -0.4867178018652254
2.1960179147195644 -0.4939241098924766
2.191501431014724 -0.5011713080137017
2.187050272655568 -0.5084588106672916
2.1826647992883204 -0.5157860290350986
2.1783453652519684 -0.523152371090011
2.17409231954963 -0.5305572416437876
2.169906005820356 -0.5380000423951483
2.1657867623113636 -0.5454801719781164
2.1617349218507087 -0.5529970260106067
2.157750811820391 -0.5605499971432596
2.153834754129904 -0.5681384751085137
2.1499870651902255 -0.575761846769914
2.1462080558882506 -0.583419496171653
2.142498031561674 -0.5911108045883384
2.138857291974318 -0.5988351505749853
2.135286131291913 -0.6065919100172275
2.1317848380583295 -0.6143804561817454
2.128353695172263 -0.6222001597669053
2.124992979864378 -0.6300503889536051
2.121702963674906 -0.6379305094563247
2.1184839124317083 -0.645839884574375
2.1153360862287953 -0.6537778752433429
2.1122597394053115 -0.6617438400867255
2.109255120524987 -0.669737135467754
2.1063224723560525 -0.6777571155413958
2.103462031851624 -0.6858031323065406
2.1006740301305578 -0.6938745356583562
2.0979586924587768 -0.7019706734408161
2.0953162382310695 -0.710090891499393
2.0927468809533614 -0.7182345337339128
2.0902508282254666 -0.7264009421515671
2.0878282817243123 -0.7345894569200775
2.085479437187645 -0.742799416421009
2.0832044843982143 -0.7510301573032278
2.081003607168438 -0.7592810145364988
2.0788769833255527 -0.767551321465219
2.076824784697244 -0.7758404098622826
2.074847177097762 -0.7841476099830718
2.0729443203145275 -0.7924722506195716
2.0711163680952165 -0.8008136591546023
2.069363468135343 -0.809171161616166
2.067685762066321 -0.8175440827319017
2.0660833854440224 -0.825931745983647
2.064556467737826 -0.8343334736620992
2.0631051323201532 -0.8427485869215736
2.061729496456503 -0.8511764058348517
2.060429671295976 -0.8596162494481201
2.0592057618622928 -0.8680674358359894
2.0580578670453087 -0.8765292821565928
2.0569860795930244 -0.8850011047067583
2.0559904861040916 -0.8934822189772513
2.0550711670208153 -0.9019719397080818
2.0542281966226557 -0.9104695809438714
2.053461643020225 -0.9189744560892787
2.0527715681497853 -0.9274858779644742
2.052158027768243 -0.9360031588606631
2.051621071448646 -0.9445256105956518
2.0511607425761746 -0.9530525445694512
2.05077707834464 -0.9615832718199152
2.050470109753477 -0.9701171030784067
2.05023986160524 -0.9786533488254902
2.0500863525035973 -0.9871913193466433
2.05000959485183 -0.9957303247879848
2.05000959485183 -1.004269675212014
2.0500863525035973 -1.0128086806533556
2.05023986160524 -1.0213466511745088
2.050470109753477 -1.0298828969215927
2.05077707834464 -1.0384167281800842
2.0511607425761746 -1.046947455430548
2.0516210714486456 -1.0554743894043477
2.052158027768243 -1.0639968411393363
2.0527715681497853 -1.0725141220355252
2.053461643020225 -1.0810255439107206
2.0542281966226557 -1.089530419056128
2.0550711670208153 -1.0980280602919177
2.055990486104091 -1.106517781022748
2.056986079593024 -1.114998895293241
2.0580578670453082 -1.1234707178434067
2.0592057618622928 -1.13193256416401
2.060429671295976 -1.1403837505518792
2.061729496456503 -1.1488235941651477
2.063105132320153 -1.1572514130784257
2.0645564677378254 -1.1656665263378998
2.0660833854440224 -1.174068254016352
2.0676857620663207 -1.1824559172680973
2.069363468135343 -1.190828838383833
2.0711163680952165 -1.1991863408453967
2.072944320314527 -1.2075277493804277
2.074847177097762 -1.2158523900169276
2.0768247846972434 -1.2241595901377167
2.0788769833255527 -1.2324486785347804
2.081003607168438 -1.2407189854635006
2.083204484398214 -1.2489698426967717
2.0854794371876446 -1.2572005835789903
2.0878282817243123 -1.2654105430799218
2.090250828225466 -1.2735990578484322
2.092746880953361 -1.2817654662660867
2.095316238231069 -1.2899091085006065
2.0979586924587768 -1.2980293265591833
2.1006740301305573 -1.3061254643416431
2.1034620318516235 -1.3141968676934588
2.106322472356052 -1.3222428844586036
2.109255120524987 -1.3302628645322454
2.112259739405311 -1.3382561599132734
2.115336086228795 -1.3462221247566561
2.1184839124317083 -1.354160115425624
2.1217029636749056 -1.3620694905436743
2.1249929798643774 -1.369949611046394
2.1283536951722626 -1.377799840233094
2.131784838058329 -1.385619543818254
2.1352861312919127 -1.3934080899827719
2.1388572919743174 -1.4011648494250142
2.1424980315616735 -1.408889195411661
2.14620805588825 -1.4165805038283463
2.149987065190225 -1.4242381532300854
2.1538347541299037 -1.4318615248914859
2.1577508118203905 -1.4394500028567399
2.1617349218507083 -1.4470029739893928
2.165786762311363 -1.454519828021883
2.1699060058203554 -1.461999957604851
2.17409231954963 -1.469442758356212
2.178345365251968 -1.4768476289099883
2.18266479928832 -1.484213970964901
2.1870502726555676 -1.491541189332708
2.191501431014724 -1.4988286919862976
2.1960179147195635 -1.5060758901075224
2.200599358845682 -1.5132821981347737
2.205245393219979 -1.5204470338102944
2.20995564245057 -1.5275698182272262
2.214729725957117 -1.5346499758763814
2.219567258001576 -1.5416869346927449
2.2244678477193696 -1.5486801261016958
2.229431099150961 -1.5556289850649478
2.234456611273854 -1.5625329501262026
2.2395439780349893 -1.5693914634565145
2.2446927883835563 -1.576203970899362
2.2499026263042046 -1.5829699220154243
2.2551730708506557 -1.589688770127054
2.2605036961797174 -1.5963599723624484
2.2658940715856897 -1.602982989699513
2.271343761535164 -1.6095572870094133
2.276852325702217 -1.616082333099812
2.2824193190039845 -1.6225576007577889
2.2880442916366253 -1.6289825667924394
2.2937267891116644 -1.6353567120771453
2.299466352292715 -1.6416795215915225
2.305262517432575 -1.6479504844630308
2.3111148162106985 -1.654169094008254
2.317022775771034 -1.6603348477738373
2.322985918760232 -1.6664472475770853
2.329003763366212 -1.672505799546215
2.3350758233570947 -1.6785100141602587
2.341201608120486 -1.684459406288617
2.34738062270312 -1.690353495230257
2.35361236785085 -1.6961918047525515
2.3598963400489854 -1.7019738631297578
2.3662320315629786 -1.707699203181133
2.372618930479445 -1.7133673623086811
2.379056520747528 -1.7189778825345288
2.3855442822205926 -1.7245303105379328
2.3920816906982543 -1.7300241976919033
2.3986682179687326 -1.7354591000994553
2.4053033318515307 -1.7408345786294732
2.411986496240431 -1.7461501989521917
2.4187171711468185 -1.751405531574291
2.425494812743304 -1.756600151873596
2.4323188734076693 -1.7617336401333883
2.4391888017671124 -1.7668055815763162
2.446104042742796 -1.7718155663979094
2.4530640375946997 -1.7767631897996892
2.460068223966764 -1.7816480520218771
2.4671160359323263 -1.786469758375694
2.4742069040398507 -1.7912279192752498
2.4813402553589343 -1.7959221502690226
2.4885155135266017 -1.8005520720709203
2.495732098793874 -1.8051173105909277
2.5029894280726097 -1.8096174969653314
2.5102869149826206 -1.8140522675865234
2.517623969899047 -1.8184212641323807
2.5249999999999995 -1.8227241335952167
2.5324144093144603 -1.8269605283103023
2.5398665987704323 -1.8311301059839606
2.5473559662433467 -1.8352325297212182
2.554881906604713 -1.8392674680530303
2.5624438117710104 -1.8432345949630609
2.570041070752823 -1.8471335899140238
2.5776730697042045 -1.8509641378735828
2.5853391919722757 -1.8547259293398057
2.5930388181470514 -1.8584186603661708
2.600771326111485 -1.8620420325861249
2.608536091091737 -1.8655957532371925
2.6163324857076526 -1.8690795351846292
2.6241598800234565 -1.8724930969446218
2.6320176415986487 -1.8758361627070324
2.639905135539104 -1.8791084623576826
2.6478217245483724 -1.8823097315001789
2.65576676897917 -1.8854397114772747
2.6637396268850617 -1.8884981493917712
2.6717396540723297 -1.8914847981269485
2.679766204152024 -1.894399416366534
2.687818628592188 -1.8972417686142
2.695896276770261 -1.9000116252125914
2.703998496025643 -1.9027087623618808
2.712124631712435 -1.9053329621378527
2.720274027252329 -1.9078840125095105
2.7284460241876576 -1.9103617073562078
2.7366399622346 -1.9127658464843034
2.744855179336529 -1.9150962356433365
2.7530910117175056 -1.9173526865417219
2.76134679393591 -1.9195350168619632
2.769621858938209 -1.9216430502753836
2.7779155381128513 -1.923676616456374
2.786227161344293 -1.925635551096154
2.794556057067138 -1.9275196959160485
2.802901552320404 -1.9293288986802752
2.8112629728018916 -1.931063013208247
2.819639642922671 -1.932721899386381
2.8280308858616667 -1.934305423179421
2.836436023620343 -1.9358134566412661
2.8448543770774855 -1.93724587792531
2.8532852660440744 -1.9386025712942843
2.8617280093182402 -1.9398834271296113
2.870181924740306 -1.9410883419402603
2.878646329247904 -1.94221721837111
2.887120538931164 -1.9432699652108134
2.895603869087976 -1.9442464973991693
2.904095634279309 -1.9451467360339936
2.9125951483845967 -1.9459706083774957
2.9211017246571718 -1.9467180478621537
2.929614675779757 -1.9473889940960953
2.938133313919997 -1.9479833928679755
2.9466569507860356 -1.9485011961513576
2.955184897682126 -1.9489423621085944
2.9637164655642803 -1.949306855094206
2.97225096509594 -1.9495946456577633
2.980787706703673 -1.9498057105462654
2.989326000632894 -1.9499400327060181
2.9978651570035897 -1.9499976012840141
3.006404485866065 -1.9499784116288073
3.0149432972566865 -1.9498824652908897
3.0234809012536323 -1.949709770022567
3.032016608032636 -1.949460339777331
3.0405497279227225 -1.949134194708732
3.0490795714619345 -1.9487313611687518
3.0576054494530367 -1.9482518717056738
3.066126673019205 -1.9476957650614521
3.074642553659684 -1.9470630861685831
3.0831524033054194 -1.9463538861464738
3.0916555343746484 -1.9455682222973114
3.1001512598284604 -1.9447061581014342
3.1086388932263063 -1.9437677632122021
3.117117748781461 -1.942753113450368
3.125587141416435 -1.9416622907979528
3.134046386818326 -1.9404953833916208
3.142494801494112 -1.939252485515558
3.1509317028258774 -1.9379336975938548
3.1593564091259627 -1.9365391261823923
3.1677682396920486 -1.9350688839602306
3.176166514862154 -1.9335230897205076
3.18455055606955 -1.9319018683608375
3.1929196858975897 -1.9302053508732226
3.2012732281344403 -1.9284336743334665
3.2096105078277204 -1.9265869818901002
3.2179308513390357 -1.9246654227528155
3.226233586398407 -1.922669152180409
3.234518042158588 -1.9205983314682373
3.2427835492492725 -1.9184531279351855
3.251029439831172 -1.9162337149101467
3.2592550476499804 -1.913940271718019
3.267459708090207 -1.9115729836652144
3.2756427582288725 -1.9091320420246882
3.283803536889075 -1.906617644020483
3.291941384693411 -1.9040299928117947
3.300055644117253 -1.9013692974765561
3.3081456595418746 -1.898635772994545
3.316210777307424 -1.895829640230013
3.324250345765741 -1.8929511259138416
3.332263715333005 -1.8900004626252211
3.340250238542224 -1.8869778887728597
3.3482092700955457 -1.8838836485757202
3.3561401669163993 -1.8807179920432868
3.364042288201454 -1.877481174955366
3.3719149954723933 -1.8741734588414187
3.3797576526275055 -1.8707951109594305
3.387569625993078 -1.8673464042743162
3.3953502843745977 -1.863827617435866
3.4030989991077507 -1.8602390347562294
3.4108151441092165 -1.856580946186946
3.418498095927255 -1.8528536472955146
3.4261472337920815 -1.849057439241514
3.43376193966602 -1.8451926287522697
3.441341598293445 -1.8412595280980697
3.4488855972504897 -1.837258455066935
3.4563933269945295 -1.8331897329389413
3.4638641809134323 -1.8290536904600994
3.471297555374571 -1.8248506618157938
3.478692849773598 -1.8205809866037792
3.48604946658297 -1.8162450098067433
3.4933668114002296 -1.811843081764432
3.500644292996032 -1.8073755581453423
3.5078813233619144 -1.8028427999179857
3.5150773177578047 -1.7982451733217215
3.5222316947592724 -1.7935830498371663
3.5293438763045004 -1.7888568061561778
3.536413287740997 -1.7840668241514204
3.543439357872023 -1.7792134908455086
3.550421519002745 -1.7742971983797375
3.5573592069861055 -1.7693183439823983
3.564251861268402 -1.764277329936682
3.5710989249345815 -1.7591745635481773
3.577899844753236 -1.754010457111959
3.5846540712213066 -1.7487854278792765
3.5913610586084768 -1.7434998980238405
3.5980202650012716 -1.7381542946077118
3.6046311523468404 -1.7327490495467952
3.611193186496432 -1.7272845995759414
3.617705837248552 -1.721761386213661
3.6241685783918034 -1.7161798557264474
3.630580887747403 -1.710540459092723
3.636942247211371 -1.7048436519663979
3.643252142796397 -1.6990898946400557
3.6495100646733647 -1.6932796520077606
3.6557155072125482 -1.6874133935274978
3.6618679690244655 -1.6814915931832388
3.667966953000389 -1.6755147294466464
3.6740119663525124 -1.669483285238414
3.6800025206537654 -1.6633977478892472
3.68593813187728 -1.6572586091004873
3.691818320435497 -1.6510663649043837
3.6976426112189174 -1.644821515624014
3.7034105336344894 -1.6385245658328604
3.7091216216436322 -1.6321760243140397
3.7147754137998916 -1.6257764040191942
3.720371453286222 -1.6193262220270483
3.7259092879518985 -1.6128259995016268
3.73138847034905 -1.6062762616501467
3.7368085577688106 -1.5996775376805812
3.742169112277092 -1.5930303607589016
3.7474697007499653 -1.5863352679659966
3.7527098949086586 -1.5795928002542783
3.757889271354161 -1.572803502403974
3.7630074116014303 -1.5659679229791081
3.7680639021132096 -1.5590866142831805
3.7730583343334385 -1.5521601323145395
3.7779903047202623 -1.5451890367214596
3.782859414778641 -1.5381738907569225
3.787665271092543 -1.531115261233106
3.7924074853567364 -1.5240137184755884
3.7970856744081605 -1.5168698362772663
3.801699460256885 -1.5096841918519923
3.8062484701166546 -1.5024573657879383
3.810732336435003 -1.4951899420006842
3.8151506969229567 -1.4878825076860387
3.8195031945843043 -1.4805356532725955
3.823789477744441 -1.4731499723740258
3.8280092000787844 -1.4657260617411176
3.832162020640758 -1.4582645212135574
3.8362476038893347 -1.4507659536714659
3.8402656197161544 -1.4432309649866837
3.8442157434721906 -1.4356601639738207
3.848097655993984 -1.4280541623410634
3.851911043629431 -1.4204135746407496
3.855655598263125 -1.4127390182197144
3.8593310173412507 -1.4050311131694095
3.862937003896033 -1.3972904822758005
3.8664732665697286 -1.3895177509690464
3.869939519638169 -1.3817135472729674
3.8733354830338453 -1.3738785017542998
3.8766608823685385 -1.3660132474717486
3.8799154489554883 -1.3581184199248368
3.883098919831103 -1.350194657002558
3.8862110377762074 -1.3422425989318365
3.889251551336824 -1.3342628882257976
3.8922202148444915 -1.3262561696318536
3.895116788436115 -1.3182230900796097
3.8979410380733435 -1.310164298628592
3.900692735561482 -1.3020804464158078
3.903371658567931 -1.29397218660313
3.905977590640146 -1.285840174324526
3.908510321223132 -1.277685066633123
3.91096964567645 -1.2695075224481198
3.913355365290756 -1.2613082025015463
3.915667287303857 -1.2530877692848779
3.9179052249162813 -1.2448468869955072
3.920068997306376 -1.2365862214830783
3.922158429644914 -1.2283064401956867
3.9241733531092216 -1.220008212125951
3.9261136048968206 -1.2116922077569596
3.927979028238578 -1.2033590990080956
3.929769472411377 -1.1950095591807484
3.9314847927502927 -1.186644262903911
3.933124850660282 -1.1782638860796717
3.9346895136273816 -1.1698691058286017
3.9361786552294142 -1.1614606004350456
3.9375921551462043 -1.1530390492923164
3.9389298991692985 -1.1446051328478026
3.9401917792111956 -1.1361595325479878
3.9413776933140765 -1.1277029307833928
3.9424875456580466 -1.1192360108334374
3.9435212465688734 -1.1107594568112344
3.9444787125252345 -1.102273953608314
3.9453598661654667 -1.0937801868392842
3.9461646362938145 -1.0852788427864368
3.946892957886184 -1.0767706083442945
3.947544772095397 -1.068256170964113
3.948120026255944 -1.0597362185983341
3.948618673888242 -1.051211439645002
3.949040674702387 -1.0426825228921415
3.9493859946014127 -1.0341501574621037
3.9496546056840427 -1.025615032755888
3.9498464862469467 -1.0170778383974381
3.9499616207864925 -1.0085392641779227
3.95 -1.0000000000000002
5.2 -4.0
5.199951520993464 -3.9892135610384147
5.19980608789088 -3.9784279936032374
5.199563712443002 -3.967644169150459
5.199224414233363 -3.956862958995239
5.1987882206766995 -3.9460852342415067
5.198255167016726 -3.9353118657115775
5.197625296323298 -3.92454372387579
5.196898659488923 -3.913781678782174
5.196075315224654 -3.9030265999861555
5.195155330055345 -3.8922793564802913
5.194138778314274 -3.8815408166240633
5.193025742137138 -3.8708118480737097
5.191816311455419 -3.860093317712126
5.190510583989111 -3.849386091578817
5.189108665238834 -3.838691034799926
5.1876106684773 -3.828009011518332
5.186016714740167 -3.817340884823829
5.1843269328162584 -3.8066875166833904
5.1825414592371555 -3.7960497678715224
5.180660438266166 -3.7854284979007145
5.1786840218866725 -3.7748245649519947
5.176612369789844 -3.7642388258055868
5.17444564936174 -3.753672135771687
5.172184035669783 -3.7431253486213536
5.169827711448615 -3.7325993165175255
5.167376867085333 -3.7220948899461677
5.164831700604102 -3.711612917647554
5.162192417650159 -3.7011542465476914
5.159459231473198 -3.690719721689886
5.156632362910136 -3.6803101861664707
5.153712040367271 -3.6699264810506786
5.150698499801831 -3.659569445328691
5.1475919847029035 -3.649239915831845
5.144392746071764 -3.6389387271690206
5.141101042401598 -3.628666711659205
5.137717139656609 -3.618424699264243
5.134241311250539 -3.608213517521779
5.130673838024567 -3.598033991478389
5.127015008224622 -3.587886943622923
5.123265117478094 -3.5777731938200463
5.119424468769946 -3.567693559243997
5.115493372418236 -3.5576488543125597
5.111472146049039 -3.54763989062126
5.107361114570786 -3.5376674768777923
5.103160610148016 -3.527732418836675
5.098870972174529 -3.5178355192341475
5.094492547245974 -3.507977577723311
5.090025689131831 -3.4981593908095165
5.085470758746844 -3.48838175178601
5.080828124121842 -3.4786454506698354
5.076098160374019 -3.4689512741380018
5.071281249676613 -3.4593000054639207
5.066377781228031 -3.4496924244541223
5.061388151220406 -3.4401293073852424
5.056312762807582 -3.430611426941307
5.051152026072536 -3.4211395521512964
5.045906357994255 -3.41171444832701
5.040576182414031 -3.402336877001231
5.035161930001227 -3.3930075958661963
5.029664038218472 -3.383727358712373
5.02408295128632 -3.374496915367558
5.018419120147353 -3.3653170116362894
5.01267300242975 -3.3561883892395894
5.006845062410308 -3.347111785755033
5.00093577097693 -3.3380879345571524
4.994945605590582 -3.3291175647581825
4.988875050246705 -3.320201401149151
4.982724595436121 -3.3113401641413147
4.976494738105396 -3.3025345697079507
4.9701859816166865 -3.2937853293265094
4.96379883570707 -3.285093149921127
4.9573338164473615 -3.2764587338055073
4.9507914462004114 -3.2678827786261753
4.944172253578904 -3.25936597730611
4.9374767734026435 -3.2509090179887563
4.93070554665534 -3.2425125839824243
4.9238591204409055 -3.2341773537050784
4.91693804793924 -3.2259040006295243
4.9099428883615435 -3.217693193228992
4.9028742069051265 -3.2095455949231235
4.895732574707747 -3.201461864024372
4.888518568801461 -3.193442653684809
4.881232772066002 -3.185488611843352
4.873875773181681 -3.177600381173411
4.866448166581828 -3.1697785990309644
4.858950552404758 -3.1620238974030572
4.8513835364452795 -3.154336902856741
4.843747730105756 -3.146718236488448
4.836043750346694 -3.1391685138738046
4.828272219636904 -3.1316883450178983
4.820433765903198 -3.1242783343059872
4.81252902247966 -3.1169390804546677
4.804558628056469 -3.109671176463498
4.796523226628299 -3.1024752095670873
4.788423467442279 -3.095351761187646
4.78026000494554 -3.088301406888008
4.772033498732336 -3.081324716325127
4.763744613490747 -3.074422253204049
4.755394018948976 -3.0675945752323646
4.746982389821235 -3.060842234075149
4.73851040575323 -3.054165775310388
4.729978751267247 -3.0475657383848946
4.721388115706841 -3.041042656570724
4.7127391931811395 -3.0345970569220864
4.704032682508766 -3.028229460232761
4.695269287161363 -3.021940380994016
4.686449715206766 -3.0157303273530425
4.677574679251786 -3.0095998010718903
4.668644896384633 -3.0035492974869338
4.659661088116976 -2.997579305468843
4.650623980325649 -2.991690307383089
4.641534303193998 -2.985882779050966
4.632392791152883 -2.9801571897111465
4.623200182821344 -2.9745140019817704
4.61395722094691 -2.9689536718230616
4.604664652345598 -2.9634766485004898
4.595323227841564 -2.9580833745484716
4.585933702206441 -2.9527742857346118
4.576496834098354 -2.9475498110244955
4.567013386000619 -2.9424103725470294
4.557484124160141 -2.9373563855603333
4.5479098185255 -2.932388258418186
4.538291242684735 -2.927506392537035
4.52862917380285 -2.922711182363561
4.518924392559011 -2.918003015342806
4.509177683083476 -2.9133822718868685
4.49938983289423 -2.9088493253441703
4.489561632833363 -2.9044045419692854
4.479693877003166 -2.900048280893351
4.469787362701972 -2.8957808940950507
4.459842890359733 -2.8916027263721698
4.449861263473348 -2.8875141153137434
4.439843288541743 -2.883515391272775
4.429789775000705 -2.879606877339546
4.419701535157481 -2.8757888893155106
4.409579384125148 -2.8720617356877796
4.399424139756747 -2.8684257176041945
4.389236622579211 -2.8648811288489964
4.379017655727058 -2.8614282558190873
4.368768064875889 -2.858067377500891
4.358488678175674 -2.854798765447811
4.34818032618384 -2.851622683758289
4.337843841798157 -2.8485393890544666
4.32748006018945 -2.8455491304614497
4.317089818734113 -2.8426521495871833
4.30667395694645 -2.839848680502924
4.2962333164108495 -2.837138949724332
4.2857687407137774 -2.834523176193168
4.2752810753756245 -2.8320015712596014
4.264771167782384 -2.829574338665137
4.254239867117189 -2.8272416745261477
4.243688024291693 -2.8250037673180346
4.233116491877327 -2.822860797859995
4.222526124036405 -2.8208129393004118
4.211917776453115 -2.8188603571028668
4.201292306264374 -2.8170032090327677
4.190650571990583 -2.8152416451446043
4.179993433466247 -2.813575807769822
4.169321751770517 -2.812005831505321
4.158636389157603 -2.810531843202586
4.147938208987109 -2.80915396195743
4.137228075654282 -2.807872299100376
4.126506854520161 -2.806686958187662
4.115775411841661 -2.8055980349928697
4.105034614701583 -2.804605617499191
4.09428533093855 -2.803709785892316
4.083528429076892 -2.8029106125539553
4.072764778256469 -2.802208162055991
4.061995248162445 -2.801602491155261
4.05122070895502 -2.80109364878897
4.04044203119912 -2.80068167607074
4.029660085794063 -2.800366606287284
4.018875743903184 -2.8001484648957184
4.008089876883452 -2.8000272695215065
3.997303356215062 -2.800003029957035
3.9865170534310255 -2.800075748160819
3.9757318400467465 -2.800245418257349
3.964948587489609 -2.800512026537562
3.9541681670285658 -2.80087555145995
3.9433914497037392 -2.801335963652302
3.9326193062560457 -2.8018932259140743
3.92185260705684 -2.8025472932193995
3.911092222037589 -2.8032981127207215
3.9003390206195867 -2.804145623753069
3.8895938716437017 -2.8050897578389526
3.878857643300181 -2.8061304386939026
3.8681312030584967 -2.807267582232628
3.857415417597261 -2.8085010965758146
3.8467111527341955 -2.809830882057545
3.836019273356177 -2.8112568312333552
3.825340643349357 -2.812778828888912
3.814676125529358 -2.8143967520493254
3.8040265815715615 -2.8161104699890824
3.793392871941487 -2.8179198442426108
3.7827758558252644 -2.819824728615468
3.772176391060217 -2.8218249691961503
3.7615953340655484 -2.82392040436853
3.7510335397731422 -2.8261108648249156
3.740491861558491 -2.828396173579728
3.7299711511717386 -2.8307761459838052
3.7194722586688655 -2.833250589739317
3.708996032343001 -2.8358193049153044
3.698543318655887 -2.838482083963836
3.688114962169481 -2.8412387117367723
3.6777118054777214 -2.8440889655031536
3.6673346891384426 -2.847032614967196
3.656984451605463 -2.850069422286895
3.646661929160837 -2.8531991420932497
3.636367955847288 -2.8564215215100806
3.6261033634008135 -2.8597363001744656
3.6158689811834885 -2.8631432102577787
3.60566563611645 -2.8666419764873257
3.5954941526130844 -2.870232316168588
3.5853553525124178 -2.8739139392080646
3.5752500550127104 -2.8776865481367095
3.5651790766052684 -2.881549838133968
3.5551432310084716 -2.8855034970524054
3.545143329102028 -2.889547205442927
3.535180178861452 -2.8936806365805903
3.5252545852927883 -2.8979034564910036
3.515367350367562 -2.90221532397731
3.505519272957984 -2.9066158906477564
3.4957111487724033 -2.911104800943842
3.4859437702910134 -2.9156816921690467
3.476217926701823 -2.9203461945181397
3.4665344038368904 -2.925097931107053
3.45689398410883 -2.929936518003338
3.447297446447593 -2.934861564257186
3.437745566237533 -2.939872671933014
3.4282391152547547 -2.9449694361416188
3.418778861604757 -2.9501514450728914
3.4093655696603715 -2.9554182800290913
3.4000000000000004 -2.9607695154586735
3.390682909346165 -2.966204718990676
3.3814150505043634 -2.9717234514696544
3.3721971723022444 -2.97732526699116
3.3630300195291043 -2.983009712937775
3.353914332875708 -2.9887763300156793
3.344850848874444 -2.9946246522917606
3.3358402998398122 -3.000554207231263
3.3268834138092553 -3.006564515735965
3.317980914484334 -3.0126550921828916
3.309133521172253 -3.01882544446355
3.300341948727743 -3.025075074023693
3.2916069074953005 -3.0314034759036
3.282929103251793 -3.0378101387788776
3.2743092371494367 -3.0442945450017733
3.2657480056591393 -3.0508561706430006
3.2572461005142292 -3.0574944855340735
3.248804208654565 -3.064208953310139
3.240423012171032 -3.0709990314533187
3.2321031882504276 -3.077864171336542
3.2238454091207496 -3.0848038182678734
3.2156503419968785 -3.091817411535331
3.2075186490266683 -3.098904384452192
3.1994509872374475 -3.1060641644027784
3.1914480084829298 -3.1132961728887265
3.1835103593905476 -3.1205998255757237
3.175638681309205 -3.1279745323407275
3.1678336102574565 -3.135419697319641
3.1600957768721205 -3.142934718955462
3.1524258063573214 -3.1505189900468853
3.1448243184339786 -3.1581718977973647
3.1372919272897284 -3.1658928238646253
3.129829241529304 -3.1736811444106254
3.122436864125359 -3.18153623015196
3.1151153923697454 -3.189457446410708
3.107865417825261 -3.1974441531657103
3.1006875262778433 -3.2054957051042865
3.0935822976892444 -3.213611451674371
3.0865503061501696 -3.221790737137079
3.079592119833892 -3.2300329006196877
3.072708300950345 -3.2383372761690357
3.065899405700696 -3.2467031928053274
3.0591659842324077 -3.2551299745763522
3.052508580594785 -3.2636169406120947
3.045927732695019 -3.272163405179753
3.039423972254724 -3.280768677739139
3.0329978247669738 -3.2894320629984803
3.026649809453846 -3.2981528609705912
3.0203804392244673 -3.306930367029436
3.0141902206335707 -3.3157638719670586
3.008079653840569 -3.324652662050886
3.002049232569142 -3.3335960190813974
2.9960994440673425 -3.342593220450153
2.990230769068231 -3.3516435391981796
2.9844436817510287 -3.3607462440747073
2.9787386497028097 -3.3699005995962548
2.9731161338807173 -3.3791058661060527
2.9675765885747207 -3.388361299833809
2.9621204613709073 -3.397666152955803
2.956748193115322 -3.4070196736553107
2.951460217878344 -3.4164211061833454
2.9462569629196174 -3.425869690919726
2.9411388486535266 -3.4353646644344504
2.9361062886152305 -3.4449052595493805
2.931159689427247 -3.454490705400228
2.9262994507666003 -3.4641202274988387
2.921525965332527 -3.4737930477957724
2.9168396188147456 -3.4835083847431645
2.912240789862296 -3.493265453357876
2.9077298500529425 -3.5030634652849186
2.903307163863153 -3.5129016288611523
2.898973088638648 -3.522779149179249
2.89472797456553 -3.532695228151922
2.890572164641987 -3.54264906457641
2.886505994650579 -3.5526398541992106
2.88252979313111 -3.5626667897810647
2.878643881354078 -3.5727290611621796
2.87484857329472 -3.5828258553276893
2.871144175607645 -3.592956356473342
2.867530987602051 -3.6031197460714197
2.8640093012175467 -3.613315202936871
2.8605794010005603 -3.6235419032936624
2.8572415640813507 -3.6337990208413387
2.8539960601516143 -3.6440857268217846
2.850843151442694 -3.65440119008619
2.8477830927043946 -3.664744577162203
2.844816131184394 -3.6751150523212743
2.8419425066082704 -3.6855117776461825
2.8391624511601323 -3.6959339130987354
2.8364761894638564 -3.706380616587645
2.8338839385649397 -3.7168510440365674
2.8313859079129626 -3.7273443494523013
2.828982299344666 -3.737859684993143
2.826673307067642 -3.7483962010373926
2.824459117644644 -3.758953046251999
2.8223399099785107 -3.7695293676613497
2.8203158552977126 -3.7801243107161855
2.8183871171425166 -3.7907370193626515
2.816553851351772 -3.8013666361114615
2.8148162060503195 -3.8120123021071812
2.8131743216370224 -3.8226731571976256
2.8116283307734222 -3.8333483400033552
2.8101783583730215 -3.844036987987275
2.8088245215911885 -3.854738237524326
2.8075669298156942 -3.865451223971265
2.806405684657872 -3.876175081736524
2.8053408799444073 -3.8869089443501537
2.8043726017097583 -3.897651944533826
2.8035009281892025 -3.9084032142709146
2.802725929812518 -3.919161884876627
2.8020476691982896 -3.9299270870681915
2.801466201148852 -3.940697951035096
2.800981572645861 -3.9514736065093667
2.8005938228464977 -3.962253182835882
2.800302983080303 -3.9730358090427242
2.800109076846649 -3.9838206139115493
2.8000121198128385 -3.994606726047981
2.8000121198128385 -4.005393273952018
2.800109076846649 -4.016179386088449
2.800302983080303 -4.026964190957274
2.8005938228464977 -4.037746817164117
2.800981572645861 -4.048526393490633
2.801466201148852 -4.059302048964903
2.8020476691982896 -4.070072912931807
2.802725929812518 -4.080838115123372
2.8035009281892025 -4.0915967857290845
2.804372601709758 -4.102348055466173
2.8053408799444073 -4.1130910556498455
2.806405684657872 -4.123824918263475
2.8075669298156942 -4.134548776028734
2.8088245215911885 -4.145261762475673
2.8101783583730215 -4.155963012012724
2.8116283307734222 -4.166651659996644
2.8131743216370224 -4.1773268428023735
2.8148162060503195 -4.187987697892818
2.816553851351772 -4.198633363888538
2.8183871171425166 -4.209262980637347
2.8203158552977126 -4.219875689283813
2.8223399099785107 -4.230470632338649
2.8244591176446434 -4.241046953748
2.826673307067642 -4.2516037989626065
2.8289822993446654 -4.262140315006857
2.831385907912962 -4.272655650547698
2.8338839385649393 -4.283148955963432
2.836476189463856 -4.293619383412354
2.8391624511601323 -4.304066086901264
2.8419425066082704 -4.314488222353817
2.844816131184394 -4.324884947678725
2.847783092704394 -4.335255422837796
2.850843151442694 -4.345598809913809
2.853996060151614 -4.355914273178215
2.8572415640813507 -4.366200979158661
2.8605794010005603 -4.376458096706337
2.8640093012175463 -4.386684797063128
2.867530987602051 -4.39688025392858
2.871144175607645 -4.407043643526658
2.87484857329472 -4.41717414467231
2.878643881354077 -4.427270938837819
2.882529793131109 -4.4373332102189345
2.8865059946505784 -4.447360145800788
2.890572164641986 -4.457350935423588
2.894727974565529 -4.4673047718480765
2.8989730886386478 -4.477220850820751
2.9033071638631527 -4.487098371138847
2.9077298500529425 -4.49693653471508
2.912240789862296 -4.506734546642123
2.9168396188147456 -4.516491615256835
2.9215259653325267 -4.526206952204227
2.9262994507666003 -4.53587977250116
2.931159689427247 -4.545509294599771
2.93610628861523 -4.555094740450619
2.941138848653526 -4.564635335565549
2.946256962919617 -4.574130309080274
2.951460217878344 -4.583578893816654
2.9567481931153217 -4.592980326344689
2.962120461370907 -4.602333847044196
2.96757658857472 -4.611638700166191
2.9731161338807173 -4.620894133893946
2.978738649702809 -4.630099400403744
2.984443681751028 -4.639253755925291
2.99023076906823 -4.6483564608018195
2.9960994440673416 -4.657406779549846
3.0020492325691412 -4.666403980918601
3.0080796538405687 -4.6753473379491135
3.0141902206335702 -4.684236128032941
3.020380439224467 -4.6930696329705635
3.0266498094538457 -4.701847139029408
3.0329978247669733 -4.710567937001519
3.039423972254723 -4.71923132226086
3.0459277326950187 -4.727836594820246
3.0525085805947842 -4.736383059387904
3.059165984232407 -4.744870025423647
3.0658994057006956 -4.753296807194672
3.0727083009503446 -4.761662723830964
3.0795921198338916 -4.769967099380311
3.086550306150169 -4.77820926286292
3.0935822976892435 -4.786388548325628
3.1006875262778424 -4.794504294895713
3.10786541782526 -4.802555846834289
3.115115392369745 -4.810542553589292
3.1224368641253575 -4.818463769848039
3.129829241529303 -4.826318855589374
3.1372919272897275 -4.834107176135373
3.1448243184339773 -4.841828102202634
3.1524258063573205 -4.849481009953114
3.1600957768721196 -4.857065281044537
3.167833610257456 -4.864580302680358
3.1756386813092043 -4.872025467659272
3.183510359390547 -4.879400174424275
3.1914480084829293 -4.886703827111273
3.199450987237447 -4.893935835597221
3.207518649026668 -4.901095615547808
3.2156503419968776 -4.908182588464668
3.2238454091207487 -4.915196181732125
3.2321031882504268 -4.922135828663457
3.240423012171031 -4.9290009685466805
3.248804208654565 -4.935791046689861
3.257246100514229 -4.9425055144659265
3.265748005659139 -4.9491438293569985
3.2743092371494367 -4.955705454998227
3.282929103251793 -4.962189861221122
3.2916069074952996 -4.9685965240964
3.300341948727742 -4.974924925976307
3.309133521172252 -4.981174555536449
3.317980914484333 -4.987344907817108
3.3268834138092545 -4.993435484264035
3.335840299839812 -4.999445792768737
3.3448508488744433 -5.005375347708239
3.3539143328757075 -5.011223669984321
3.363030019529104 -5.0169902870622245
3.372197172302244 -5.02267473300884
3.381415050504363 -5.028276548530346
3.3906829093461646 -5.033795281009323
3.3999999999999995 -5.039230484541326
3.4093655696603706 -5.044581719970909
3.418778861604756 -5.049848554927108
3.4282391152547538 -5.055030563858381
3.437745566237532 -5.060127328066986
3.447297446447592 -5.0651384357428135
3.456893984108829 -5.0700634819966615
3.4665344038368895 -5.074902068892946
3.476217926701822 -5.07965380548186
3.485943770291012 -5.084318307830952
3.495711148772402 -5.088895199056157
3.505519272957983 -5.093384109352243
3.515367350367561 -5.097784676022689
3.525254585292787 -5.1020965435089956
3.535180178861451 -5.106319363419409
3.5451433291020265 -5.110452794557073
3.5551432310084707 -5.114496502947594
3.565179076605267 -5.118450161866031
3.575250055012709 -5.12231345186329
3.5853553525124164 -5.126086060791935
3.595494152613083 -5.129767683831411
3.6056656361164485 -5.133358023512674
3.615868981183487 -5.136856789742221
3.626103363400812 -5.1402636998255335
3.6363679558472866 -5.1435784784899194
3.646661929160837 -5.146800857906751
3.6569844516054624 -5.149930577713104
3.6673346891384417 -5.152967385032804
3.677711805477721 -5.155911034496846
3.6881149621694806 -5.158761288263228
3.6985433186558865 -5.161517916036164
3.7089960323430007 -5.164180695084696
3.7194722586688647 -5.1667494102606835
3.729971151171738 -5.169223854016194
3.7404918615584903 -5.171603826420272
3.751033539773142 -5.173889135175084
3.7615953340655475 -5.17607959563147
3.772176391060216 -5.17817503080385
3.7827758558252635 -5.180175271384532
3.793392871941486 -5.182080155757388
3.8040265815715606 -5.183889530010918
3.814676125529357 -5.185603247950675
3.825340643349356 -5.187221171111088
3.8360192733561767 -5.188743168766645
3.8467111527341946 -5.190169117942455
3.85741541759726 -5.191498903424185
3.8681312030584962 -5.192732417767372
3.87885764330018 -5.193869561306098
3.889593871643701 -5.194910242161047
3.9003390206195854 -5.195854376246931
3.911092222037588 -5.1967018872792785
3.9218526070568385 -5.1974527067806005
3.932619306256045 -5.198106774085925
3.9433914497037383 -5.198664036347698
3.954168167028565 -5.19912444854005
3.964948587489608 -5.199487973462438
3.975731840046745 -5.199754581742651
3.986517053431024 -5.199924251839181
3.9973033562150606 -5.199996970042966
4.00808987688345 -5.1999727304784935
4.018875743903183 -5.1998515351042816
4.029660085794061 -5.199633393712716
4.0404420311991185 -5.19931832392926
4.051220708955018 -5.19890635121103
4.061995248162444 -5.198397508844739
4.0727647782564675 -5.197791837944009
4.083528429076891 -5.197089387446045
4.094285330938548 -5.196290214107684
4.105034614701582 -5.195394382500809
4.115775411841661 -5.19440196500713
4.12650685452016 -5.193313041812338
4.137228075654281 -5.192127700899624
4.147938208987108 -5.1908460380425705
4.158636389157602 -5.189468156797414
4.169321751770517 -5.187994168494679
4.179993433466247 -5.186424192230178
4.190650571990582 -5.184758354855395
4.201292306264373 -5.182996790967232
4.211917776453114 -5.181139642897134
4.2225261240364045 -5.179187060699588
4.233116491877326 -5.177139202140006
4.243688024291692 -5.174996232681965
4.254239867117188 -5.172758325473852
4.264771167782383 -5.170425661334864
4.275281075375624 -5.167998428740399
4.285768740713777 -5.1654768238068325
4.296233316410849 -5.162861050275668
4.306673956946449 -5.160151319497077
4.317089818734112 -5.157347850412817
4.327480060189449 -5.15445086953855
4.337843841798156 -5.151460610945534
4.348180326183838 -5.148377316241712
4.358488678175673 -5.145201234552189
4.368768064875888 -5.141932622499109
4.379017655727057 -5.138571744180913
4.38923662257921 -5.135118871151004
4.399424139756746 -5.131574282395806
4.409579384125147 -5.12793826431222
4.41970153515748 -5.12421111068449
4.429789775000704 -5.120393122660454
4.439843288541742 -5.116484608727226
4.4498612634733465 -5.112485884686257
4.459842890359731 -5.108397273627831
4.46978736270197 -5.10421910590495
4.4796938770031645 -5.099951719106649
4.489561632833362 -5.095595458030715
4.499389832894229 -5.091150674655831
4.509177683083474 -5.086617728113132
4.51892439255901 -5.081996984657195
4.528629173802848 -5.07728881763644
4.538291242684735 -5.072493607462965
4.547909818525499 -5.067611741581814
4.557484124160141 -5.062643614439667
4.567013386000619 -5.057589627452971
4.576496834098354 -5.052450188975505
4.585933702206441 -5.047225714265389
4.595323227841564 -5.041916625451529
4.604664652345598 -5.03652335149951
4.61395722094691 -5.031046328176939
4.623200182821343 -5.02548599801823
4.632392791152883 -5.0198428102888535
4.641534303193997 -5.014117220949034
4.650623980325649 -5.008309692616911
4.659661088116976 -5.002420694531157
4.668644896384632 -4.996450702513067
4.677574679251785 -4.99040019892811
4.6864497152067655 -4.984269672646958
4.695269287161362 -4.978059619005984
4.704032682508765 -4.97177053976724
4.7127391931811395 -4.9654029430779145
4.72138811570684 -4.958957343429277
4.729978751267246 -4.952434261615106
4.738510405753229 -4.945834224689612
4.746982389821234 -4.939157765924851
4.755394018948975 -4.932405424767636
4.763744613490746 -4.925577746795952
4.772033498732335 -4.918675283674873
4.780260004945539 -4.911698593111993
4.7884234674422785 -4.904648238812355
4.796523226628298 -4.897524790432913
4.804558628056468 -4.890328823536502
4.8125290224796595 -4.883060919545334
4.820433765903197 -4.875721665694013
4.828272219636903 -4.868311654982103
4.836043750346693 -4.860831486126196
4.843747730105755 -4.8532817635115535
4.851383536445279 -4.84566309714326
4.858950552404757 -4.837976102596944
4.8664481665818276 -4.8302214009690365
4.87387577318168 -4.82239961882659
4.881232772066001 -4.8145113881566495
4.8885185688014605 -4.806557346315192
4.895732574707746 -4.798538135975629
4.9028742069051265 -4.7904544050768765
4.9099428883615435 -4.782306806771008
4.91693804793924 -4.774095999370476
4.9238591204409055 -4.765822646294922
4.93070554665534 -4.757487416017576
4.937476773402643 -4.749090982011244
4.944172253578904 -4.74063402269389
4.9507914462004114 -4.732117221373825
4.957333816447361 -4.723541266194493
4.9637988357070695 -4.714906850078873
4.970185981616686 -4.706214670673491
4.976494738105396 -4.69746543029205
4.982724595436121 -4.688659835858686
4.988875050246705 -4.67979859885085
4.994945605590581 -4.670882435241818
5.00093577097693 -4.6619120654428485
5.006845062410308 -4.652888214244968
5.01267300242975 -4.6438116107604115
5.018419120147353 -4.6346829883637115
5.02408295128632 -4.625503084632443
5.029664038218472 -4.616272641287628
5.035161930001227 -4.606992404133805
5.04057618241403 -4.597663122998769
5.045906357994254 -4.588285551672991
5.051152026072536 -4.5788604478487045
5.056312762807581 -4.569388573058694
5.061388151220406 -4.5598706926147585
5.06637778122803 -4.550307575545879
5.071281249676612 -4.54069999453608
5.076098160374018 -4.531048725862
5.080828124121842 -4.521354549330166
5.085470758746843 -4.511618248213991
5.090025689131831 -4.501840609190484
5.094492547245973 -4.4920224222766905
5.098870972174529 -4.482164480765854
5.103160610148015 -4.472267581163326
5.107361114570786 -4.462332523122209
5.111472146049038 -4.452360109378741
5.115493372418236 -4.442351145687442
5.119424468769946 -4.432306440756004
5.123265117478093 -4.422226806179955
5.127015008224621 -4.412113056377078
5.130673838024566 -4.401966008521613
5.134241311250539 -4.391786482478222
5.137717139656609 -4.381575300735757
5.141101042401597 -4.371333288340796
5.144392746071764 -4.36106127283098
5.1475919847029035 -4.350760084168155
5.150698499801831 -4.340430554671309
5.153712040367271 -4.330073518949321
5.156632362910136 -4.31968981383353
5.159459231473198 -4.309280278310115
5.162192417650159 -4.2988457534523095
5.164831700604101 -4.288387082352447
5.167376867085332 -4.277905110053833
5.169827711448615 -4.267400683482475
5.172184035669783 -4.256874651378647
5.174445649361739 -4.246327864228314
5.176612369789844 -4.235761174194414
5.1786840218866725 -4.225175435048007
5.180660438266166 -4.214571502099286
5.182541459237155 -4.203950232128479
5.1843269328162584 -4.19331248331661
5.186016714740166 -4.182659115176172
5.1876106684773 -4.171990988481669
5.189108665238834 -4.161308965200075
5.190510583989111 -4.150613908421184
5.191816311455419 -4.139906682287875
5.193025742137138 -4.129188151926291
5.194138778314274 -4.118459183375938
5.195155330055345 -4.10772064351971
5.196075315224654 -4.096973400013845
5.196898659488922 -4.086218321217827
5.197625296323298 -4.0754562761242115
5.198255167016726 -4.064688134288423
5.198788220676699 -4.053914765758495
5.199224414233363 -4.043137041004763
5.199563712443002 -4.032355830849543
5.19980608789088 -4.021572006396764
5.199951520993464 -4.010786438961587
5.2 -4.0


==> datafiles/dgm.dat <==
0.1255810409784317 1.7526133060455322


==> datafiles/dgm_rand.dat <==
0.33715835213661194 0.3884093761444092
0.32610002160072327 1.5118000507354736
0.3163405656814575 0.3171936273574829
0.2279786467552185 0.2745276093482971


==> datafiles/estbox.dat <==
0.010337654799222946 0.793013505935669 0.40540247678756713 12.928216094970702
0.008763863071799279 0.6596630144119263 0.38022180914878845 10.79460823059082
0.008121631406247616 0.6283035802841187 0.36994610249996185 10.292857284545898
0.007702371403574944 0.5941585230827332 0.3632379424571991 9.74653636932373


==> datafiles/image_dgm.dat <==
251.3006134033203 251.47564697265625
251.3006134033203 259.35302734375
251.3006134033203 259.3992919921875
251.3006134033203 259.4764099121094
251.3006134033203 259.5380554199219
251.3006134033203 259.622802734375
251.3006134033203 259.7229309082031
251.3006134033203 259.7691345214844
251.3006134033203 259.86151123046875
251.3006134033203 259.9461364746094
251.3006134033203 260.03076171875
251.3006134033203 260.09228515625
251.3006134033203 260.2076110839844
251.3006134033203 260.2153015136719
251.3006134033203 260.2921447753906
251.3006134033203 260.3382263183594
251.3006134033203 260.37664794921875
251.3006134033203 260.5532531738281
251.3006134033203 260.59930419921875
251.3006134033203 260.6837158203125
251.3006134033203 260.75274658203125
251.3006134033203 260.783447265625
251.3006134033203 260.8524475097656
251.3006134033203 260.9521179199219
251.3006134033203 260.9980773925781
251.3006134033203 260.9980773925781
251.3006134033203 261.1283264160156
251.3006134033203 261.33502197265625
251.3006134033203 261.3809509277344
251.3006134033203 261.396240234375
251.3006134033203 261.3426818847656
251.3006134033203 261.5798034667969
251.3006134033203 261.6409606933594
251.3006134033203 261.68682861328125
251.3006134033203 261.76324462890625
251.3006134033203 261.7938232421875
251.3006134033203 261.8472900390625
251.3006134033203 261.8320007324219
251.3006134033203 262.0534362792969
251.3006134033203 262.0686950683594
251.3006134033203 262.31280517578125
251.3006134033203 262.1373596191406
251.3006134033203 262.373779296875
251.3006134033203 262.26702880859375
251.3006134033203 262.6480407714844
251.3006134033203 262.4576110839844
251.3006134033203 262.6937255859375
251.3006134033203 262.6784973144531
251.3006134033203 262.78509521484375
251.3006134033203 262.83074951171875
251.3006134033203 262.9144287109375
251.3006134033203 263.0133056640625
251.3006134033203 263.0437316894531
251.3006134033203 263.0741271972656
251.3006134033203 263.16534423828125
251.3006134033203 263.2945251464844
251.3006134033203 263.3856506347656
251.3006134033203 263.39324951171875
251.3006134033203 263.4084167480469
251.3006134033203 263.5298767089844
251.3006134033203 263.6512756347656
251.3006134033203 263.7423095703125
251.3006134033203 263.78021240234375
251.3006134033203 263.78778076171875
251.3006134033203 263.93939208984375
251.3006134033203 263.98486328125
251.3006134033203 264.0227355957031
251.3006134033203 264.1666259765625
251.3006134033203 264.2271728515625
251.3006134033203 264.2574462890625
251.3006134033203 264.2801513671875
251.3006134033203 264.3482666015625
251.3006134033203 264.5373229980469
251.3006134033203 264.55999755859375
251.3006134033203 264.6355895996094
251.3006134033203 264.6809387207031
251.3006134033203 264.8169250488281
251.3006134033203 264.8848876953125
251.3006134033203 264.8924255371094
251.3006134033203 264.99810791015625
251.3006134033203 265.0509338378906
251.3006134033203 265.0584716796875
251.3006134033203 265.1490173339844
251.3006134033203 265.29229736328125
251.3006134033203 265.3601379394531
251.3006134033203 265.4053649902344
251.3006134033203 265.5108337402344
251.3006134033203 262.8687744140625
87.36132049560547 265.61627197265625


==> datafiles/mds_noisy_circles.dat <==
0.3386110305881654 -3.618929189399647
0.33024934097861025 -3.642383981634461
0.32348202905330775 -3.6517249584958686
0.3337552412308181 -3.6746070527757175
0.33276947720208894 -3.6842158753665815
0.32521204237137413 -3.697940701151346
0.3217110385477868 -3.711513093287369
0.3077081851493583 -3.7287035642524233
0.3134693184951465 -3.739379768800881
0.306361793462365 -3.7474921330810664
0.299278183180186 -3.7639427548371214
0.3034828865736624 -3.771891772968107
0.3051705747536789 -3.7937390307103196
0.2934555605159247 -3.811101986038376
0.28877084879708736 -3.8224132463166147
0.28783287764507554 -3.832498619795184
0.2891737497861299 -3.8479615235250706
0.2812019614070276 -3.8578088455690147
0.27935662074598044 -3.8777987859009846
0.2861820350386 -3.884756008160631
0.29699472735505716 -3.8956684247480635
0.29270557579030093 -3.914641867661085
0.2900385313978577 -3.9275406823964034
0.2857398689829011 -3.9411398069419947
0.2750665031184469 -3.9573271380494432
0.2841960400365399 -3.9692448750124147
0.2672817342491036 -3.982806073544325
0.28199989586080987 -4.000597814487548
0.27283967986002333 -4.004105510362423
0.28299216649141523 -4.02139808345198
0.2763854181963542 -4.033893791130427
0.27929467808339575 -4.054021861934288
0.28238431902193467 -4.065461002663807
0.2770285378686264 -4.076534562984501
0.2748851944635596 -4.089529438622947
0.2775477092908296 -4.10165506826125
0.2775616681531345 -4.116704730527302
0.28101943628337667 -4.129696891466081
0.28013408909715104 -4.1462344927756005
0.2936451277230418 -4.16130674463236
0.2840144567225697 -4.179268383606339
0.2860602877006713 -4.19014830025618
0.29910162710171356 -4.203273647093372
0.29944569733239346 -4.212213977018407
0.29490547069391543 -4.230289623374706
0.2993220797919465 -4.241704234458041
0.3005614671930366 -4.2562230334965365
0.30548882099347274 -4.279830066195198
0.3027066607881901 -4.283819536587547
0.30109346714898755 -4.294153129223235
0.30715827854383326 -4.324846815976195
0.3168107992100372 -4.334215799265879
0.31403252875937093 -4.348516725959394
0.31632106012253025 -4.354422593867279
0.3178150110397029 -4.360692791441327
0.31912586507540214 -4.379322836674983
0.3276752414350367 -4.379689001666488
0.3327219000680062 -4.397531704675086
0.3253762233733502 -4.433967080220684
0.32839530840259196 -4.434884453299054
0.3308845572828074 -4.454702216883331
0.33718605372805616 -4.455649107829046
0.34516119981599186 -4.467216740974169
0.3520604545072891 -4.4821743265936975
0.3586999113895937 -4.4962999987680226
0.3597700857273289 -4.511224505172254
0.3647334783688159 -4.524904523234573
0.37112277984130027 -4.539195784861817
0.3835646893892461 -4.548100206116671
0.383914181869557 -4.5523183057033485
0.3858926032059315 -4.575435658314479
0.3933154064532932 -4.584787188909978
0.3863094120274094 -4.594603913879692
0.3939244822860674 -4.618771742633422
0.3928403979495775 -4.630575759051652
0.41274760505054864 -4.647213885257103
0.4191792118624778 -4.658329165660713
0.42278548756070694 -4.6698876521056025
0.4300345939224251 -4.683958150341269
0.4344158461102672 -4.689448699595122
0.4436672677296524 -4.698375560129598
0.44172225766686196 -4.711129356454916
0.45401827665465777 -4.725803258725803
0.46327320148435025 -4.740304999457896
0.4663111581572084 -4.75319676679066
0.4750905532276373 -4.757647135317156
0.48181314956886345 -4.7766800566519345
0.483617964750625 -4.786813028136455
0.49881011239466844 -4.788643137892251
0.5042441428476628 -4.801127292652657
0.5094389648213273 -4.815977619722592
0.5107651127767303 -4.834603015214213
0.5244418062508667 -4.841792221699042
0.5306080162479482 -4.8547852179671525
0.5308192250822391 -4.8613290270954215
0.5337837996838414 -4.874274301816939
0.5540808416227124 -4.8823030866647885
0.5540625368228453 -4.8982207762022245
0.5707843908578532 -4.903082994703755
0.5742022194995658 -4.918602342825713
0.5818272746510124 -4.930874023617652
0.5910495234927616 -4.949029964226852
0.6091219040439096 -4.951976431661824
0.6072244862270794 -4.960166334126508
0.6224588856592583 -4.979696677413645
0.6311784565154297 -4.982495240239745
0.641218520806248 -4.999749154561447
0.6376741636233274 -5.009092158466737
0.6499835927062559 -5.00968056811683
0.6568661153464664 -5.028406326951279
0.6689991858470964 -5.037927070744602
0.6732763092628276 -5.0538940526238525
0.6865008581523266 -5.0545663838255
0.6937488057258573 -5.070245953676957
0.6943141236322363 -5.086936232608992
0.7050168387886834 -5.094103593901955
0.7280671818809481 -5.096589421012081
0.7291306170636095 -5.107233573069554
0.7441132354595537 -5.123900292718462
0.7636472510702067 -5.125231682443767
0.7675786709405322 -5.130018327716495
0.7788210781145829 -5.145885172683198
0.7975737429811712 -5.155754563685795
0.8063903206572943 -5.155509934425383
0.8221789314512123 -5.178407659582051
0.8296568004346874 -5.179604798034775
0.8448986969384424 -5.193038457511136
0.8522790081208546 -5.189004597236849
0.8578049480795316 -5.199833235839189
0.8724181759556349 -5.20382148506003
0.8718271699406723 -5.216879123673248
0.892844905022273 -5.240428754613163
0.8966476701490715 -5.237807705503318
0.9062833422304106 -5.248860959318781
0.9269128883998162 -5.253044769479703
0.9341878046923492 -5.2571806278805715
0.9572409488767102 -5.269542148283651
0.9620636887738052 -5.272471670539579
0.9712175788856421 -5.293947682459856
0.9825295246946504 -5.299816854391347
0.9987822399738586 -5.291248076569341
1.0015376805312555 -5.313068944626325
1.0103899540390937 -5.324825176148485
1.0142775217921778 -5.335853224986268
1.040859266122156 -5.331065934622209
1.052750417518603 -5.3335547567730615
1.0748255086643292 -5.347299830288657
1.0845523424546746 -5.350147892506018
1.095589716717272 -5.354605568762505
1.1083997018307565 -5.354174857109626
1.115673569187732 -5.367647075874924
1.12712501339811 -5.372578432791083
1.145768454976759 -5.383061597438032
1.1607706146314454 -5.396029344024359
1.1717251987580635 -5.391144333534038
1.1799470741597087 -5.401891836909922
1.197247250169156 -5.393772881966496
1.2074449733872405 -5.404906413265595
1.221118534080987 -5.414444462806862
1.231425715140647 -5.4227067223855645
1.2511139252798753 -5.414588859700627
1.2605693253193322 -5.421231112214227
1.2797736069939398 -5.423211127693242
1.2948581774049333 -5.437516067576869
1.307762727450223 -5.439842918190164
1.3071492817163624 -5.443768731713242
1.3278398447061786 -5.447102596815316
1.343475753459439 -5.453631407945586
1.3591818109653395 -5.448480270315833
1.364945138709324 -5.452290182540006
1.3805246538074392 -5.455816868924936
1.4025716225071312 -5.472022098929404
1.4156090560940426 -5.464294927363276
1.4228010433386695 -5.4699877413852604
1.4414363563035455 -5.476113918277958
1.4554493826994275 -5.486050105033739
1.4612331428491163 -5.486185198665543
1.4767462151231405 -5.491836114243199
1.487797059185258 -5.493722711281423
1.5015767908731992 -5.503246420209783
1.5160010018914185 -5.4994289809833035
1.5246774113044597 -5.498959225795983
1.5385573827652317 -5.513669871649413
1.563640624038608 -5.511754671127147
1.5887207422623548 -5.518467338033651
1.5991546992465562 -5.516027389006263
1.609271325019596 -5.520111753586173
1.610700487392346 -5.517107453863241
1.6348432885106312 -5.519451669589109
1.6359804570790402 -5.529439238921234
1.6465211881764747 -5.532395812990679
1.6788304317905087 -5.5247303502281815
1.6869464223158253 -5.524505493715971
1.700258474104315 -5.526079890719411
1.7166516260551754 -5.530208294300154
1.7370262810328823 -5.52639317504574
1.7534321367274495 -5.525461295730456
1.7669275589981492 -5.539795817521953
1.7867747776178244 -5.53008744253295
1.7948915842267392 -5.5353570211588465
1.801541643537654 -5.537013394989693
1.8139707691180962 -5.529419597854442
1.8295928642068169 -5.5252880771611546
1.850030076034251 -5.528183561714597
1.8650171842386956 -5.526677687095275
1.8787767736585013 -5.533522154606609
1.8897375248449666 -5.522977662555838
1.9000181745520799 -5.5245689696087785
1.921571057657036 -5.5210276292336475
1.9477604496795986 -5.515511187819781
1.9532799022528495 -5.504680482269211
1.9652029932556183 -5.506164085742268
1.9801559401861462 -5.509765236391688
1.9949603675740237 -5.514979303046685
2.0035577466953085 -5.512363215648005
2.0213897441613757 -5.522048991463984
2.042067177113763 -5.50158031302984
2.065654109269914 -5.510601539289603
2.076052638924791 -5.5084120349225
2.0876235754894097 -5.502448005562212
2.1115840991610213 -5.5061006396887615
2.113893553655227 -5.491660513588322
2.138461660424104 -5.495906061360041
2.142026245783146 -5.500366116493576
2.160073250040659 -5.484562960551267
2.1667806419967044 -5.488258188882008
2.18631567840211 -5.473256424107659
2.2079767720771746 -5.480069242101803
2.2112602708163074 -5.478849124208479
2.2251207177014733 -5.4652442286779515
2.2425199564324467 -5.458717217342878
2.24438085642898 -5.456785898228917
2.2567497901685893 -5.461752337989316
2.2776544474922753 -5.4481073713517105
2.2908059297601815 -5.447555343085631
2.307294362289761 -5.443905680576279
2.3083210051480165 -5.44718154761004
2.3343774729463314 -5.439526112724179
2.341903019122106 -5.4304275296158435
2.364623109265427 -5.426492349960673
2.371195909822077 -5.411900349460989
2.388368022363032 -5.407101597798936
2.397255512964275 -5.404487994933829
2.411872523790398 -5.408903990366389
2.430853205448216 -5.391486272246637
2.441485392034862 -5.3937534254352
2.4511880010047573 -5.387176872649328
2.4644986603579304 -5.379018918731288
2.4693419073692424 -5.37171253696529
2.489171526465653 -5.370575760038302
2.496662249311604 -5.3644605357720945
2.520608157642425 -5.365465906182278
2.5246117871863887 -5.353173128494413
2.5331217774407238 -5.351933829114477
2.5504585015384102 -5.3455359155532935
2.5639796161193305 -5.337725781236352
2.583770724428928 -5.33333278985165
2.583109775058357 -5.322781731431641
2.608027597411082 -5.321169145628529
2.614440200648286 -5.305958646289877
2.6355529652103544 -5.303237557377396
2.639008138430571 -5.290892615813463
2.66378997520417 -5.2738015846414665
2.6696729240062527 -5.279232570484724
2.6664860531673615 -5.2594105035389465
2.6848205962382594 -5.257876062357298
2.691539050714696 -5.261380807118881
2.706615595140144 -5.247940043656674
2.7275353764039703 -5.24215528671045
2.732296452771173 -5.240102058452599
2.7522118037982106 -5.223868348017626
2.7619512042579015 -5.210494210602988
2.776210847894127 -5.208452638534988
2.777908647335427 -5.196611035331474
2.791487845830245 -5.189914059676881
2.800082722730322 -5.186461935696904
2.820094108286085 -5.1631471937103095
2.834871588188718 -5.157770399998187
2.847502651847112 -5.141148704629153
2.8465824260340873 -5.130317013091772
2.8582497675049567 -5.121083021963668
2.8802428411632373 -5.11201707874474
2.883870731875563 -5.111327217748467
2.881346150731912 -5.100064058550915
2.892809073182016 -5.092528778837936
2.908397460669883 -5.082011615455384
2.92564117884066 -5.073312786293667
2.929217385667803 -5.065862773408796
2.939831703410286 -5.059054264101871
2.955431713177647 -5.038248506687746
2.9654653563746285 -5.023999670599221
2.9708602730590785 -5.028503639103177
2.9789518085894957 -5.0134522811092745
2.9902867612600494 -4.9997894786759725
2.994580265084495 -4.983156680540237
3.0256415242914447 -4.973566188750501
3.0255213944777544 -4.970738139286488
3.0303738863372636 -4.9560771488501745
3.028600022023093 -4.93960090444069
3.030840741127011 -4.936385150763293
3.0506240878066206 -4.928432412685889
3.058151361801491 -4.917640752240088
3.0612022410346356 -4.90649071757305
3.0810131164593537 -4.891984450253546
3.0884326739924557 -4.881860267588183
3.0943394488080367 -4.866379587821957
3.1028467176122323 -4.852250713265732
3.1206534070032967 -4.842815213072278
3.1163837975072353 -4.8299835478222715
3.138389511899542 -4.825182695565773
3.146207299674294 -4.80947635244138
3.1537762786233583 -4.793467502531234
3.163947525543187 -4.785292488417908
3.169587298830027 -4.774397023807311
3.175406329406258 -4.764964648747211
3.1882165716453184 -4.749352456398165
3.197260480598179 -4.734732618200372
3.199018712167215 -4.736255818176548
3.196457960215728 -4.722692243969043
3.2095921401527363 -4.699693461021313
3.2089186686662736 -4.687880960691706
3.2154081097881386 -4.677024125516565
3.2208697414640994 -4.65832241032684
3.236785947450297 -4.650826169095882
3.224951105743105 -4.633764227146371
3.2300726230117816 -4.622718048714685
3.2508263011411223 -4.6119106621022965
3.2543122377892133 -4.600000578105881
3.2651844744653844 -4.586562380676839
3.2761416147115954 -4.574463292453025
3.276035137459689 -4.552791527915067
3.277682367253053 -4.548638514910649
3.291362030881138 -4.526040663423799
3.303408196078186 -4.519142128846413
3.3073504706985672 -4.502428985151044
3.314649073787025 -4.491420625348009
3.319375698400198 -4.483009589620913
3.3195756534817686 -4.473603956431866
3.327617063219608 -4.464570997928795
3.3287348051755745 -4.460798652783238
3.3198920800973357 -4.444194764428052
3.3235899163569234 -4.42372217460065
3.3336387161459293 -4.407952991437604
3.3395491093960414 -4.397358243072284
3.3502319234722524 -4.376560104290604
3.349538434083738 -4.365989233123601
3.344935522442519 -4.349119171712901
3.3619553331065957 -4.331930664212065
3.3680042693663603 -4.318335404930018
3.3688611796189747 -4.320546123852885
3.377272306571431 -4.293028823675492
3.3716178132843386 -4.285055958488687
3.3746926180606467 -4.270335669579396
3.375791990589856 -4.247217911026676
3.379055859515666 -4.236163851609078
3.3786070624306355 -4.225619918386063
3.384307774017324 -4.21679194582531
3.3794963667972935 -4.199805141749763
3.381103070600853 -4.179969308705476
3.3790679352874298 -4.173477821120488
3.374082182736288 -4.167997883588348
3.3810459820179997 -4.153702853287984
3.3897660092534347 -4.127251380113734
3.3939431133545708 -4.1263984915217895
3.387379757575636 -4.111934259016299
3.39634707707174 -4.1015498095064595
3.390156562066402 -4.0702481792606005
3.3861965368288827 -4.0675743480893765
3.3949140415991472 -4.05726554873319
3.3907654390022928 -4.041390630990121
3.4037244782279763 -4.023418057580247
3.4051545349632377 -4.00253456063111
3.4118382928023383 -3.997425939981979
3.403834174565961 -3.9754910157317154
3.4038943333799865 -3.96222265262692
3.4001517828944716 -3.9468610664551522
3.4037511675125294 -3.9450246936621065
3.4050142805849912 -3.9321406079779697
3.4042902453363455 -3.90381333087061
3.4091253307688696 -3.886764588164054
3.4074070464646526 -3.8868014402657343
3.403957574701154 -3.868014706576566
3.4059656700724945 -3.8503380162625627
3.4062550866345647 -3.8347493058124154
3.411634561890975 -3.81694748221947
3.4000634022183944 -3.8066956405735417
3.393626635546243 -3.7924474452735324
3.3993093860420283 -3.7816040758785174
3.3773429527712793 -3.7726954134860384
3.374589731243064 -3.7662969738887635
3.3793114827429664 -3.739982715857648
3.377196087224236 -3.725399399027323
3.375701252979754 -3.7169782116998062
3.3737091180771825 -3.7045916613902428
3.357269948079084 -3.689770482263611
3.370364553076039 -3.68426577912077
3.362134142398972 -3.65988783562195
3.3713883962634976 -3.6456236970882223
3.368601170747881 -3.6314440687534546
3.3683723816334674 -3.615689584799048
3.3611483396756836 -3.6134087540525286
3.3555795785282565 -3.610054300889249
3.3424552636014115 -3.5948562478103616
3.34213645502091 -3.5774097228052413
3.3432468509514384 -3.564317345085011
3.343807707732832 -3.541697280681795
3.343269636490713 -3.5286333963760423
3.330769294440001 -3.5234615375144456
3.3396275008130734 -3.5040593928942916
3.3225225891763044 -3.486182476670382
3.321813425430261 -3.4792493021712954
3.315310658251845 -3.466790945561175
3.3131574923253804 -3.4560989481848354
3.310579572751769 -3.435655593576047
3.313449937991589 -3.4234144321473674
3.29897807401064 -3.4121060985004252
3.300036150626985 -3.3999548381001197
3.2854975490933813 -3.3809301384173547
3.2927850474856757 -3.3672232922543914
3.2827293489594735 -3.354602435246085
3.2701062756961234 -3.346472891313846
3.2657690544522127 -3.3309336397428915
3.2597434206172373 -3.3279314026345848
3.2567317796901207 -3.309134604356776
3.2503852821207366 -3.2936471460076078
3.2553648161298607 -3.288336358741227
3.241180921956103 -3.279751117958937
3.233313220965339 -3.255569599119639
3.219413241970426 -3.244766707450154
3.215224984476029 -3.2333498889786885
3.20224909801743 -3.2224237752382443
3.1972559834271754 -3.2093288707031875
3.1949605269768537 -3.2013289453488882
3.1783039204445096 -3.187184764881542
3.1818378153438385 -3.1773251685966923
3.168992603049062 -3.164600246869313
3.1631455635243926 -3.1497060914587225
3.1622206475044554 -3.1475269140442546
3.1573303360398937 -3.1286699446751522
3.1440997781759683 -3.1173805569659816
3.1248126229719673 -3.112341667391158
3.124562140967468 -3.1061244202326703
3.1117669592261037 -3.0899660433311693
3.1116829750543924 -3.070412084330361
3.0993007231458822 -3.0672386721300096
3.0921437387518123 -3.044917876299834
3.0894111528633053 -3.0456278995744275
3.079261463463255 -3.029613334667311
3.07376182381956 -3.0130824615915683
3.062483089551182 -3.0076666876246043
3.047433243554627 -2.9972933578185232
3.041160995651002 -2.9896966609210223
3.040564483618016 -2.9872575985649465
3.0311114233488734 -2.9705182385394475
3.015671311513792 -2.958333053216687
2.994286036861518 -2.9457045154263257
2.9939706227683183 -2.9455254869805203
2.9829582922288096 -2.9327266280969484
2.977388563989521 -2.916162695832978
2.962570118289171 -2.9076898313845594
2.962241267773782 -2.8931912948215497
2.9529863169432833 -2.879906062401861
2.9356174990820345 -2.8712214686344897
2.9351933475218606 -2.865758004669563
2.91177853690365 -2.851723493301255
2.9159016783359184 -2.849592674200823
2.9080793568519976 -2.8420850417747068
2.892112766165336 -2.8342968773316626
2.8758309655547514 -2.822516089327948
2.87481538307668 -2.8083970187963083
2.8600432690363067 -2.796925544684445
2.839088480690162 -2.79085150758375
2.834860315001584 -2.785747936612642
2.8247911861083304 -2.7820102835336815
2.806583941801616 -2.7736071713982557
2.8050648576302937 -2.772586891423378
2.791269012057792 -2.7621471398132944
2.7792115963137993 -2.755712881333912
2.768906413547421 -2.740730570438282
2.751432757054763 -2.7432256823410173
2.7397332837604624 -2.734781209118577
2.735992019317134 -2.720823447993736
2.7165423046955572 -2.7167908244005483
2.7088308703495456 -2.7085863245998265
2.6969510851151597 -2.702316159194597
2.6863700996473563 -2.6885593431373294
2.6727224925729898 -2.674744349638493
2.6635183499435446 -2.6696647032629772
2.6579314922319277 -2.6664386101283
2.644186291507123 -2.657742026991115
2.6254145038946826 -2.6528444837178053
2.6166222394189957 -2.6512625623617696
2.6111745429421807 -2.6428656180221766
2.596454752443535 -2.6290871808312386
2.589817470833867 -2.6303319289108966
2.5732305479902973 -2.606837057247769
2.5520776576140918 -2.599024536668165
2.5508396169146006 -2.5963012025568957
2.527639976537044 -2.5943686849272387
2.5150381803209054 -2.5962168256215605
2.504214354553483 -2.593254478955683
2.4956459311738883 -2.583590494464745
2.4752436551890513 -2.587790251264548
2.4658809663598777 -2.5806990598308013
2.4675061473602384 -2.56174548600928
2.4582647873520793 -2.5585357471766037
2.438731115572244 -2.5553052483637826
2.426308026348013 -2.552509602026529
2.408867045560451 -2.548882001590651
2.384912387619881 -2.5430171920134046
2.3805390625176317 -2.5501857943297965
2.3686226169218623 -2.5342947318155495
2.3586019067665966 -2.539704597616978
2.354414547185366 -2.5206488472607838
2.339164908166982 -2.5164770215672503
2.3145822835275687 -2.513011864444298
2.300070512530425 -2.5152551206315237
2.2770067912305145 -2.5097314667478434
2.2718508757591818 -2.504545771417258
2.2667367424776415 -2.5033393773324164
2.2481099559229465 -2.49454585919992
2.235497983431809 -2.494468023732785
2.2331744750377203 -2.487743248365602
2.21538048910405 -2.478151980841103
2.194373706925933 -2.4715363807068167
2.179957254078557 -2.473989660892712
2.17513742260142 -2.468088878945026
2.1758308552860077 -2.465139387480654
2.1439975380421696 -2.456317456200035
2.1298795766171756 -2.458938093141902
2.1213292519548075 -2.457092146567847
2.099567720832504 -2.4588600789444395
2.0875503611634176 -2.461464983817072
2.0766025838833575 -2.4597431956967686
2.061745518256205 -2.463089702406389
2.0460545652886677 -2.4634382616992094
2.0340347329521555 -2.464546668380463
2.0162008680704657 -2.464612513062318
2.0000038748156683 -2.4589682870513507
1.9941558820122398 -2.457092374731387
1.9807719955400203 -2.45991971260061
1.9672776423398337 -2.4530117253772947
1.9485697357748157 -2.4467156931586405
1.941003200843369 -2.445624138554566
1.920484267621518 -2.44634236707875
1.90304869578614 -2.446995187708478
1.894049046860905 -2.4354148694732505
1.888033015159879 -2.439218744436151
1.8640174870879842 -2.442186646172538
1.8547179994853316 -2.4442310503164277
1.8448229834414773 -2.438521792128602
1.8194705589331748 -2.448272765291549
1.8110052807538355 -2.4433887832974865
1.79890367458413 -2.443249074516611
1.7904973988271604 -2.444099936241084
1.7814893268583711 -2.445802190717051
1.753607431573464 -2.4495227106521447
1.7425010689439173 -2.4466137024566543
1.7355867102825209 -2.442273790138012
1.7187015512862656 -2.4519286092170147
1.7006902693156365 -2.459818440366603
1.693917756628693 -2.455555891110653
1.6821349755813177 -2.4585166459407954
1.6638387069907028 -2.457419711708657
1.649828768767552 -2.4589233084559496
1.6388290078739232 -2.454974641757955
1.623788981168557 -2.461518997683025
1.615665336652828 -2.4593568977219955
1.595270591713718 -2.4621023338038763
1.5796390275729342 -2.46009136190115
1.5695110349978634 -2.4651492395664234
1.5563718624780511 -2.471431862603744
1.5404178339942418 -2.484037012810304
1.525963299093229 -2.487019786010757
1.5141166558021142 -2.4877098029760667
1.4968336443580608 -2.475080043017155
1.4939039232459848 -2.4855573136514684
1.471550324645348 -2.494225618373705
1.4602428761357318 -2.5033077318997408
1.4443028379972402 -2.5092041082837393
1.4306357992603655 -2.502687035813554
1.4099199717203574 -2.5123116360632447
1.405183666925578 -2.510688577707202
1.3915848310323018 -2.5167291067195325
1.3886726121844004 -2.5298929874323193
1.3641972422139383 -2.533465756577892
1.3564670251552022 -2.5268177880260674
1.342310174106262 -2.5415021842546124
1.3300979049496622 -2.5421700669377567
1.3172089868342396 -2.5455159370511233
1.3030451613784495 -2.549314149717926
1.2910300731617386 -2.5489614309383417
1.27380750409294 -2.5542623723645006
1.263783821668111 -2.5715262021671013
1.2493225235937198 -2.5707974119461783
1.2419806261218855 -2.567339580156348
1.2250399867003792 -2.577728389155499
1.2078388144077645 -2.5818141324235198
1.1896382301798416 -2.5888356677207107
1.1840954881576198 -2.5978123373825253
1.1773607532029693 -2.600467074980663
1.1614231550552547 -2.6079506884288084
1.148153307085655 -2.6135128246121337
1.1374458519363204 -2.6095329528419278
1.12405733248073 -2.626078618692174
1.1104342493007644 -2.633313534980675
1.1082738405726216 -2.6383884712630956
1.103580609352552 -2.6433779301968596
1.082045878077155 -2.654302493080664
1.0648232120695469 -2.6588234240646926
1.0515781230676922 -2.6703757510984953
1.0372202534645154 -2.684327527188024
1.031926104986161 -2.6814812861340847
1.0136000559102036 -2.691991406738732
1.001767068742271 -2.6918072273918137
0.9884382232425362 -2.702198088634839
0.9804693182545795 -2.717241257347633
0.9827319375519161 -2.7226125208238297
0.9597197937684694 -2.729650016001317
0.9469668535326738 -2.74300877061211
0.9423354883598066 -2.7486701167353624
0.9297179174342528 -2.7604258254349237
0.920822458911087 -2.7633490383355217
0.917147358836165 -2.7655524929792246
0.8929009271754988 -2.776675063781158
0.8797272784089568 -2.7865050764553523
0.8737324954295183 -2.8041816818780787
0.8527015512129795 -2.8041262293946625
0.8487735029874995 -2.803762774309121
0.8382079791552959 -2.8123917929208138
0.8215267456503199 -2.8165954300460005
0.8035579714968983 -2.827262040475953
0.810712155094872 -2.8416932091709004
0.8007250005664199 -2.852152495039394
0.7883663846913371 -2.8682375320551317
0.7714096672136419 -2.8665411943538186
0.7626251996909298 -2.878343864586866
0.7554052415614521 -2.8961336099258923
0.7486109861235445 -2.897791143713132
0.7330335134758382 -2.905211404194703
0.7310915388350031 -2.918072263529454
0.724110073882163 -2.9288424318512267
0.7133046336881512 -2.936910472744295
0.7030886545913496 -2.9488797128027286
0.6806362297500866 -2.9627147899172743
0.6771418976783575 -2.9742957430469734
0.6677527076350707 -2.9892088725799306
0.6584272941696074 -2.9985461110600715
0.6531826893216791 -3.019491315916159
0.6400161817440579 -3.0188856912707585
0.6315062580095265 -3.021219301053967
0.6279418379474635 -3.036821400415567
0.6161321518263496 -3.0485896897064855
0.614921905248739 -3.0572783313418572
0.5994379218347293 -3.0677284927786235
0.5909984963503422 -3.082300911805019
0.5822134470132625 -3.092429693437367
0.5833878705663565 -3.107445811742026
0.5803059158436689 -3.116786970875376
0.5757053539578407 -3.1391448779176607
0.5555657648378993 -3.1322272365243764
0.5513930072055958 -3.1529651408278707
0.5397365969144549 -3.1619676931729015
0.5313161931411349 -3.1677469956469095
0.5294554054807867 -3.177312307069183
0.518649785645777 -3.1938262485657254
0.5084016875001449 -3.217076703395952
0.5084631128553678 -3.213990100403616
0.495475702762093 -3.2299132635920107
0.49536021668107133 -3.2477562521417815
0.4883883041797858 -3.256413640877822
0.4885169205593792 -3.268433960662201
0.4748532931299882 -3.2914717255406614
0.473707444473978 -3.295860001760478
0.46166810747608616 -3.308092490046097
0.45152030172239643 -3.3153150980367645
0.4495289912844836 -3.3296406693746783
0.4369122317090096 -3.3444832852600284
0.42697260622312044 -3.3562916693583684
0.42453571827002745 -3.362234575847813
0.4163689954949253 -3.384485522074615
0.41545673473470635 -3.3964691783066883
0.4077408581175034 -3.4024167974376924
0.40740436016902515 -3.4135300673619997
0.3995054057697445 -3.4235827307543065
0.3917912220532593 -3.4383257591027854
0.38653461757353325 -3.450843753753139
0.38948075192256126 -3.4611608515309333
0.3814933350915294 -3.480721439919714
0.3742751548610642 -3.49512280275138
0.36708452591268254 -3.5035902122592715
0.3704621986468273 -3.516369456422565
0.3650130950080993 -3.532653486821465
0.35668992429528334 -3.5424572393587357
0.3506267810616682 -3.563415051908814
0.3518701729252849 -3.5643945137743134
0.34424561885962085 -3.5845921523418904
0.34525271055244744 -3.596619722123235
0.33981064974691594 -3.6159537516410496
0.3400526469133784 -3.620900256300508
1.89702672373393 2.3106604861197946
1.8885130998731432 2.303082368812819
1.8912279789031157 2.293601364812732
1.8927718222823264 2.289032526791572
1.8852498728307545 2.26936685329423
1.8833137299468385 2.2605657711089195
1.8825233224280549 2.2464635688077976
1.8834660829292111 2.2322122407606115
1.8825957519987904 2.219628339407533
1.8744351279950364 2.2066916651425568
1.8741333230252546 2.194689180124298
1.877619561610061 2.1743911038538664
1.8677269009278812 2.173342258974024
1.8690841712936475 2.156383451223532
1.86167838867019 2.1471567081249026
1.8618600599264796 2.127318094319153
1.8638509193702726 2.115402944775114
1.8609883827571434 2.1116666041760355
1.8633135327690806 2.095926216343121
1.8628352060819289 2.0881234951507346
1.8597749150660807 2.075453570886546
1.8574582228956478 2.056860845255958
1.8577604672935926 2.0445395247830187
1.8546257989115906 2.0377664177926555
1.8595174752669914 2.0141669510251545
1.8653757673489093 2.010216901745918
1.8657415603119587 1.9922933288407552
1.8676709757161845 1.9916394469500798
1.866018062351119 1.9783297048976654
1.8630500996509138 1.9602262343248498
1.8645785760341596 1.944644602526076
1.8646451069393255 1.9337852417408181
1.8655453035481862 1.9250265049594013
1.8667144378805638 1.917955218496184
1.8665129937390086 1.9050045596558032
1.8657957019939564 1.8836751023797667
1.8710786582759567 1.8741007056443924
1.8755607485793455 1.8657398121699797
1.8716684348433221 1.852553458739769
1.8735534350507357 1.8392346996291624
1.875212222465278 1.8186198588563396
1.881638720524815 1.8134914675285259
1.8810657012726282 1.81027224630492
1.8871103069814825 1.7948781311129105
1.8863930855090267 1.7836745368207896
1.8791149007183952 1.7666503150653556
1.8802060881826035 1.7514399990311083
1.8862636024942152 1.7400009892463562
1.8881971233055541 1.7204191537874165
1.8933552434080119 1.715299172468281
1.897969767893173 1.7036009569456434
1.900770826775263 1.6947773478888768
1.9056546402504753 1.6809347624169817
1.9153021785638575 1.668747309390321
1.9183110753791224 1.6542129105204548
1.9132720638725897 1.6448386335137408
1.9172427620038368 1.6351586543829666
1.9217085412735468 1.6197660275380856
1.927050433352592 1.6082893508919869
1.924389067794767 1.5931375525783669
1.9249875788769764 1.5846019158482476
1.9272651294837144 1.5753027918630524
1.9368961916049374 1.5718490089537156
1.9367056205414088 1.5522154262009757
1.940572831488415 1.5429954851255177
1.9509303888875433 1.5282607711583596
1.948075878822681 1.5180003165891853
1.949934883764904 1.5077285840259362
1.9597180109175507 1.4921778393564205
1.9671654799200538 1.4869537046654575
1.9743718304544213 1.464101671072439
1.9725509788814384 1.4604516237956062
1.9788059803894933 1.4513428557161674
1.9891620048211913 1.4339989516148823
1.9943952571948897 1.4298312851979107
1.9977180131232604 1.4170505129057356
2.000708778610725 1.406939855119821
2.0105388791167584 1.3938860880122619
2.0158535405873548 1.3785597814405623
2.015594998978744 1.371180627226055
2.026364884056255 1.3608851952413745
2.036019707265443 1.3452065718695125
2.0312570421309704 1.3439821506250058
2.0387608414127523 1.3270902467200836
2.0517981452829313 1.3136970344089858
2.059279507429603 1.3086059482051589
2.059381367025636 1.2989045200275138
2.0684521275456618 1.2866567000191624
2.0687612209990385 1.2740693078289234
2.0732825407409563 1.263347474720408
2.0807247330385987 1.2518772276260903
2.0890901671627713 1.23973060357775
2.095376707280759 1.2252326551304271
2.1035830499542634 1.219731007247279
2.1046845437599337 1.2206410788717914
2.109104254387374 1.2106965940293284
2.1227378401387464 1.1881317787511334
2.1304563022888927 1.1802760545356326
2.1330810938165072 1.1722957578927975
2.1419515752928127 1.163712936649933
2.151498390817653 1.150973555176694
2.158561071033182 1.1397916262445447
2.165653915640472 1.130464773461795
2.1761075487119177 1.121320143630816
2.1848917006672606 1.1183751195196128
2.2031127275381674 1.1060199486964966
2.1979792193574568 1.097928624466935
2.214325954319218 1.087191469001166
2.2191592759955654 1.073418454820542
2.229276306791412 1.0682997753089136
2.24510413489013 1.0534072722808343
2.252584076301029 1.0475819148647787
2.2502156768575725 1.0403373175912878
2.2582985341026878 1.0328058902162698
2.267249522316094 1.0238381289449479
2.2757482565307385 1.011669173373156
2.2921258988083606 1.0061736224409679
2.3064077211531484 0.9894768931284508
2.315583083061423 0.9905435593514864
2.3214953185713787 0.9799125982798826
2.322256519966739 0.9673138943314793
2.3288507086203074 0.9607321544428176
2.3474388949696854 0.9568824358088824
2.3513126007278946 0.9509509954922527
2.3609140744557533 0.9372053617895805
2.3812097212808463 0.9360127466491244
2.376390646159524 0.9282342209733334
2.39301830834691 0.9161307917324477
2.4079125072731458 0.9076670122834275
2.4129343829749716 0.9020294979893272
2.4243687523705386 0.8954844075772197
2.435848780636387 0.8914287763582024
2.446019278024662 0.8804009216014705
2.4650035833686528 0.8726401127942599
2.4668670397943884 0.8687834027071857
2.476489005449931 0.8709003894370411
2.4868302848109813 0.8607630341421842
2.500577475271746 0.8574095982231851
2.5101741937442457 0.8387888238277901
2.51582753508716 0.8318289134106422
2.527702996388301 0.8262592902347045
2.534253888959045 0.824314208135329
2.549162043214578 0.816268309194603
2.5520371299694773 0.8149647619976381
2.5641078529141303 0.8045318575398772
2.580393890302662 0.7995762165090374
2.591453771857822 0.7976833625387552
2.6054224173915177 0.7922214561045992
2.614287937481875 0.7794598381109714
2.6283818706179827 0.7755919885539609
2.6377585715700724 0.7751471293858123
2.6490853845670848 0.7663848343670269
2.6589716735636038 0.7606887065438516
2.6684565111821943 0.7622469903634755
2.679814542630816 0.750773360717234
2.6867935578467743 0.7462117015420946
2.6963142004740535 0.7375074404097139
2.70105316823516 0.7380067112069667
2.717346842773843 0.7366428618875535
2.7281901519745353 0.7289637562154692
2.7497198521266557 0.7246116362408831
2.760274203624247 0.7163921657368262
2.765446392405434 0.7124833195724433
2.781919968720074 0.7084575952069615
2.7859266110856034 0.7021584549594352
2.8103766718312104 0.7030230222360939
2.812626737360257 0.694473731640183
2.8320857198147795 0.6891675621062343
2.849868616915619 0.6767203798678593
2.850420171919576 0.676068924447934
2.8566712099338685 0.6797663948001561
2.8767741444239046 0.6727570334956827
2.8835477803287923 0.6732780106397159
2.894597227354742 0.6686865178482101
2.908400289599958 0.6570651163177709
2.9202419840727587 0.6479682630737941
2.9361884262851667 0.6534124826284593
2.9462719608385863 0.6531932819320303
2.963154676818604 0.6520393414433984
2.972747042427477 0.659666941833785
2.98268464753591 0.6551533636075602
2.994660532300875 0.6510983982523366
3.0090253055149385 0.6472804601350581
3.030151596739296 0.6446820744105499
3.039877553203632 0.6423150429282348
3.0449991458765115 0.6423218169409701
3.0564923116286282 0.6400936771298641
3.0722590491195994 0.6364086570875871
3.0917786842118935 0.6268685910914031
3.0922865965266433 0.6250005082017493
3.1043686205103276 0.6276038093079295
3.111632878160945 0.6280412124969723
3.1301869926044823 0.627371329288689
3.146827301596933 0.6301383189872111
3.1609266492349883 0.625518656530925
3.1684542895093735 0.6243096208432535
3.178782146013302 0.6235651844908122
3.194788891585112 0.6270358228715672
3.1977975870355184 0.6239807973249537
3.2093777015190814 0.6267185038966918
3.2265557923309722 0.6250395400929509
3.24274931394347 0.625965237241631
3.254230971573067 0.62671042086483
3.2644093690506613 0.6238884405184131
3.2716290939254575 0.6275472297750206
3.2818857073545273 0.6300795104001007
3.2916160044266287 0.6247807009693825
3.311000832251112 0.6253465568822663
3.3206264176535973 0.6238691035761904
3.3445201460054332 0.6250241814208553
3.355485388149914 0.6204671656825578
3.367451090664621 0.6211050454160001
3.379644018402145 0.6190436101154784
3.402393210991985 0.6226705544995949
3.4125635795241807 0.6289014231700933
3.417396540195547 0.6348764771965201
3.435499279219256 0.6314278040424164
3.4497704384193937 0.6280867655192421
3.4539363929636324 0.6394730901127939
3.4652120153144073 0.632354384261625
3.4826756485382235 0.6332956643311477
3.4980008840820247 0.6342089455979221
3.515953735294665 0.6375820103478405
3.521338954265796 0.6426727419734968
3.5339771911023536 0.646569537370963
3.5365608265598483 0.6506122979238805
3.5581407050594445 0.6527880653695395
3.5665936350957117 0.655435282146687
3.5770395765786587 0.6541729944828135
3.5908993871415236 0.655178758091218
3.605447242466085 0.6647161444004511
3.622045653197093 0.6655899039211289
3.6282552572107445 0.6707599220873257
3.6440438855002846 0.6714902582498821
3.6499735999280296 0.6735808627511024
3.6597222487602954 0.6827320854058612
3.6706855613692477 0.6822394302576004
3.6914734340947 0.6925595291367077
3.6976544182046815 0.6896250015128328
3.709535050171553 0.689394888260626
3.7196844923421244 0.694133477923621
3.742715553316138 0.6984501465678875
3.74361684484109 0.696846241415566
3.760634726307959 0.7042931075718469
3.772563675790319 0.7161402623064546
3.7802080973306738 0.7192475491459235
3.7962060656216012 0.7281460361542971
3.807028194623521 0.7296240201893445
3.8142217028863374 0.7362635839270864
3.825385955786949 0.7401802241487819
3.8354815066400403 0.7461016067221939
3.8435472682331926 0.75273674789852
3.8527826944103287 0.7549683772080559
3.869046393680054 0.7561699184588031
3.8846811680832065 0.759733323760916
3.892898103910639 0.7698580683550484
3.912540747142646 0.7697080178524275
3.9133573914590682 0.7742819540001046
3.9256156395181616 0.775162800115844
3.940978544788996 0.7819981185779425
3.953362242750262 0.7901279133063517
3.9569872479246944 0.7991969989480348
3.9697871925126997 0.8089390282048765
3.98671503184538 0.8121284069964702
3.9886912853192347 0.8206725997401094
4.004573158692726 0.8251154889195697
4.013627441601598 0.8369448557628688
4.020683092474279 0.8425128054447256
4.0341966639615245 0.848567753159682
4.0545384662014765 0.8553432024405568
4.0553128742876945 0.8600332447553576
4.068432142531472 0.8714488097866193
4.079202288853784 0.8861450385779512
4.087335257595532 0.8892391456920515
4.090963660723073 0.8927572586978356
4.111317341702623 0.8952841404938124
4.113908843176071 0.905231238175835
4.123529090486229 0.9153357577892005
4.129454968827758 0.9228167731405101
4.147346362169182 0.9220541757510489
4.162328909467192 0.9374094540786585
4.1608737719348765 0.9438980784995852
4.171083990382148 0.9535921105470374
4.18002168039729 0.9581024853983053
4.192617775494782 0.9677870562102907
4.208505812198227 0.9871050340023558
4.204759474394344 0.9923481804360502
4.214171633560236 0.9961728314731823
4.226045953590781 1.0030969924216073
4.240166528383552 1.0146521784628064
4.2435311591722655 1.024617981976809
4.247218045189969 1.0352689441708516
4.255027713958053 1.0357649303765828
4.271016372967812 1.0589658964392876
4.2702338260938415 1.0620254990470337
4.2745647223057075 1.068013935656219
4.287457523203778 1.0792111510561968
4.304610710962095 1.0835400780391125
4.311004357512575 1.0931568519215067
4.320899866602189 1.1024521384547754
4.332853317387122 1.1107382923788676
4.341083735314955 1.1169657212839987
4.350171361565594 1.1328533054252705
4.3504180546044715 1.1385212386006436
4.360872617683648 1.1500466824112656
4.3691186499916865 1.1604415175700484
4.37537812880801 1.17146774726377
4.374811174691574 1.1791227665681667
4.377587202070893 1.2005163739525397
4.386979022469297 1.2084729779502559
4.392330927830518 1.2121481631991542
4.392992884206783 1.221140842928424
4.409540020918082 1.230378952349278
4.418509214301252 1.2380625252033637
4.4264299891611785 1.256597861783792
4.43548731154221 1.2686131581330127
4.453061736001357 1.2815321350858047
4.454303352179804 1.2789542484078065
4.469570351096518 1.2904998004464494
4.471776457954316 1.2990060919533566
4.480868081878369 1.3066087338851904
4.4755664028197115 1.3273352556208706
4.481292658578021 1.344560257934953
4.487121712713494 1.3424465566581134
4.495944067499579 1.3616061869095246
4.497336339941592 1.3700845403958446
4.50867368126042 1.3753601699943026
4.521859003133033 1.3974845803433926
4.531806943853495 1.3979323319480144
4.526209596207637 1.4182945009351628
4.527248031808019 1.4349203445846832
4.5378434831164185 1.4494770786884603
4.5468649486999455 1.4570616834788583
4.545267399604167 1.4610330861399576
4.550830455790724 1.4775212152482247
4.555880987760093 1.4943051598605375
4.544670662478957 1.5045242133850232
4.549228134194427 1.5192075799475753
4.569561528026956 1.525005381001633
4.572910883341737 1.5285285675510651
4.572184053304397 1.5461710423411943
4.578215012725264 1.5679069021922187
4.5765304746725635 1.5707117648981737
4.573682874745555 1.5872397545471018
4.585497539086676 1.5982509324735084
4.5910246946792705 1.6081616656170332
4.600764087163931 1.6195062409813425
4.605455413200726 1.6347871234581826
4.598463048509324 1.645996066548443
4.592539572985897 1.6570087043356359
4.597261661787903 1.669405552007685
4.598140292277187 1.6848092200687674
4.6083602207120675 1.7027942480673077
4.615464777897929 1.6973382446737797
4.605722441157783 1.7160794143580085
4.61226622741299 1.727562315893963
4.616733570841684 1.7473372391246844
4.626343682970995 1.7557361222006074
4.6250885643181485 1.7666725850686449
4.620665560219453 1.7763537743415763
4.625557361772889 1.789426353713382
4.620894247188476 1.8033439301810859
4.628539660746556 1.8155834351561684
4.628408868310725 1.8262245372356174
4.623365925346586 1.8411939114030318
4.629760600193333 1.8517967482124766
4.633708139849341 1.8643428088780583
4.642998363728051 1.8753929559157878
4.643594946857521 1.8967799016400333
4.63717158403024 1.9048918292636712
4.633764961689328 1.9148170012763834
4.6317127161186145 1.9302799618053104
4.634984996498846 1.9430541572439233
4.641788983791157 1.9632683401306157
4.636688516143625 1.9651230794860173
4.644176764563156 1.9840696677763012
4.648833612305513 1.989425512717542
4.635434040801728 2.0040226916050465
4.636576725775101 2.0204891544637285
4.638624428039189 2.0395095703919193
4.628102732486572 2.052810593481811
4.625856766894673 2.064867592028347
4.632430675585829 2.079722851713802
4.639629686576707 2.0998310388715273
4.635288255814465 2.1003125052982243
4.6328580497313965 2.1159131361375167
4.631985168634501 2.128227703645404
4.628147821024909 2.139466325121977
4.627486516398194 2.146143969988012
4.621982859176954 2.155104464776352
4.61838672375857 2.1731922725772423
4.6248447581205365 2.1878189087226345
4.623854322790122 2.200188760463882
4.6110911047401055 2.207544697235357
4.614067818055485 2.2231476444976623
4.615926156611162 2.2398075093853915
4.616855709149592 2.253002908550209
4.611562437440311 2.2612240378794177
4.611166957097445 2.2789595510664453
4.607526647510776 2.283785001600565
4.608049072157015 2.2968580632427518
4.607074737265084 2.317417533378004
4.5973237606862964 2.3282607334293846
4.591645776830453 2.338044979074754
4.590458658230708 2.3500578248897717
4.574387777940029 2.365316420889382
4.584370288044299 2.3815776813677734
4.579959811131002 2.3845923228213075
4.5797505334125335 2.396327450337734
4.577365593700736 2.416688184097269
4.577507105926116 2.421204419713508
4.57069715181325 2.436094072211233
4.564692172787706 2.4505535016011657
4.555245982408993 2.4622866515344164
4.550599673060107 2.4782766943666497
4.543100479471986 2.494590161765736
4.5432924063863025 2.5002592891662525
4.538749458168263 2.5120235312392514
4.531312801798585 2.520188718098456
4.5211574571884166 2.537515795663122
4.5235121777249105 2.5349094513611377
4.518106886439124 2.5514490845983278
4.519342207341607 2.5615051086144494
4.502528644858375 2.5779520159370115
4.492211594302953 2.588955994930089
4.494697211896828 2.5929836682640612
4.498023398199668 2.6077086347720555
4.481329940484691 2.6201993934166543
4.473778422252632 2.6320925544916545
4.46816357361879 2.6454854773443395
4.457280102406984 2.65397183239012
4.459632621970091 2.661784306095173
4.448511777650756 2.6761736232021445
4.444503858777397 2.6852423583389355
4.443940750911791 2.6990943026880316
4.431651415777059 2.718918754302147
4.415743542812158 2.725534188749653
4.418680533215088 2.746330039238994
4.407832971328105 2.762279105797775
4.400750909600046 2.7696550633304775
4.397226359076204 2.7726379466849944
4.389479594482455 2.782102990089732
4.382222886892733 2.8039221490362736
4.38313854041982 2.815167197091439
4.371099655424848 2.8181364769937365
4.359372933679192 2.830355156510753
4.349024623773457 2.838533870253344
4.347550186783609 2.8444670221579273
4.338452911467248 2.853469549419478
4.324644472270116 2.861039071388133
4.317051308738806 2.873380958043469
4.32036326156917 2.8945784116867337
4.310730237327906 2.8930359599685276
4.3033391522481255 2.903631089167793
4.284180478081154 2.92065963169745
4.280920473971202 2.9307522967624893
4.27982782968627 2.9406657242981686
4.258674392443388 2.941181502328993
4.249316089026219 2.9500975711929707
4.2437998092784 2.956266880228533
4.237628896893845 2.9729157971335742
4.236221919205374 2.9904009207184323
4.224025892690805 2.989028070953094
4.2085037787734265 3.0059713354630957
4.1993860134378265 3.007017554934941
4.189296635231485 3.0213093063797754
4.185303355719929 3.0340102800435775
4.173209041552879 3.047231741884319
4.172455342695611 3.058016658927508
4.15490849816807 3.065920362491742
4.147932993850408 3.066948821037958
4.1332395468640115 3.085034408162226
4.12730307478137 3.0872820744789395
4.11985057675288 3.0937717122179267
4.104658922119522 3.0972312234467076
4.09741227565213 3.110340948407476
4.076176444330303 3.1252728954233673
4.075954859803105 3.12423292229436
4.065415217312165 3.136249406461367
4.0579738453143 3.147134269719317
4.042393629737824 3.150951879311275
4.033368878792878 3.1599641579217113
4.019283859760489 3.1603568498915324
4.013195962418433 3.1682688779145476
3.9961465789319774 3.1794176333675996
3.993084713878726 3.1848546980340586
3.985752181557556 3.187633687055414
3.9644943500195717 3.200719922279919
3.954674834900479 3.199304156934392
3.9517244069327133 3.2021823173743664
3.9445682544682397 3.213731676259494
3.9294829504344886 3.2207921767165226
3.914001523059077 3.2265330599787387
3.8992378681296183 3.2444949263827416
3.886634395747623 3.245837108790141
3.876362242467335 3.247411986761147
3.869977705377257 3.2493809519488246
3.859806329358311 3.260126841634368
3.850580689804186 3.2579891166865047
3.8430631305859633 3.2762133063252854
3.8283818955023823 3.275744773310224
3.815250827222318 3.2743361304139156
3.810215305539273 3.282603507808989
3.7882667515741906 3.291612571717357
3.7777924164974728 3.302520069518698
3.762639738187649 3.3070929957206667
3.757526735988474 3.3144242063661755
3.7388855177230016 3.3235956134247604
3.7253864678053743 3.3254941589582123
3.7112820734187255 3.3292436276370725
3.7035830713141733 3.334696785437519
3.6876768105369853 3.3397012475177994
3.6744762535925948 3.3383188331187705
3.6749000105575935 3.3293242219416017
3.663623916699788 3.3472247147166483
3.6478176228057593 3.3596060944371904
3.628423118221478 3.3610111245408905
3.6258897347259245 3.3613348989814873
3.6086429113318865 3.3580069801037604
3.5983117870177104 3.351210654401493
3.58484459486523 3.352492536429416
3.574748194396573 3.359510930453955
3.559648631078496 3.368671911981295
3.5508785434146883 3.371601979247403
3.5416574164360397 3.3767665390876624
3.5166136155965555 3.3978408244326928
3.511440875387473 3.393550431150412
3.501605446648493 3.3901345920242805
3.49206342127158 3.3965123803563735
3.479660966290011 3.4004053497866704
3.457083925329016 3.408776105851982
3.455395242790779 3.4074284528155028
3.4462294168753385 3.401620281936461
3.428805699052275 3.4062906026103654
3.4223160001448547 3.4026035949475597
3.3963147172421273 3.4122289799666254
3.390078953229196 3.410536331848619
3.3809068972636953 3.414877064166359
3.3651098375348707 3.415136561647113
3.3519554397606908 3.406953505739531
3.338678830870086 3.408650102370966
3.3299219169360206 3.414789832217344
3.311649754113807 3.4114222015119124
3.3008337137701087 3.409914575302885
3.2930562606432794 3.4054509704866684
3.2812166526484368 3.4050173948882403
3.263534125038653 3.412616421294391
3.255203178739178 3.4011254707914196
3.2409442971327254 3.4165052008947603
3.2308559792034157 3.415545563520712
3.210999782282436 3.4181238926068382
3.2000038900964594 3.4131269261688217
3.1890444879169095 3.4157882796344716
3.175981097150836 3.408625210159005
3.162671239910244 3.4128179723906658
3.152603409091161 3.4097750897234844
3.1341558901655486 3.4124027637141614
3.1295186307044935 3.416943177448237
3.109427702227572 3.410876595730434
3.096279118198438 3.4110028945218365
3.085782438537322 3.4101355595003056
3.0836772407504505 3.4142365500440754
3.069793974452647 3.405977967531786
3.0537713658420222 3.401124621197395
3.0482655135278147 3.40487447934479
3.0266872115087997 3.391273902181051
3.024285242712657 3.385971860386153
3.0056849651299293 3.396524448575129
2.9954479807816963 3.3913335512956486
2.9773459127049606 3.3851094491918827
2.9703213440040517 3.3963102614466267
2.958283117930691 3.3842297959035768
2.9398832039292286 3.376499327326994
2.9288111188120456 3.3805824365884605
2.91685377486831 3.375914063065921
2.9012179929693933 3.3782399183624467
2.884988023208084 3.3859837755370195
2.8836743689492437 3.3803812291124125
2.8656576243212055 3.3702909130121252
2.858893071021795 3.360449698708095
2.8479192572947114 3.3518097920190764
2.842838035293096 3.3556116271868595
2.8253228679936497 3.348135326728445
2.8161982957156053 3.342432825481674
2.8048713630281488 3.3339614124282506
2.7902476312026727 3.3333074360294606
2.7756364419839454 3.330020271491606
2.7610946422331746 3.3266895251347024
2.756774805368059 3.329992440919657
2.743146215453606 3.3245644093760722
2.7322038934015818 3.31763351254846
2.725169366918371 3.3169746087805483
2.7149528648879473 3.3092985384346827
2.6993936385010344 3.3069984383335638
2.6825409496671284 3.299110404434009
2.666143301175822 3.297844814269635
2.656817637679577 3.291975437640694
2.6543155144735033 3.281290504105671
2.641267318967749 3.2755517932704477
2.634569444286739 3.272604397423021
2.6258720491401655 3.2604548594800806
2.607856844825295 3.261498011480603
2.596799747383983 3.2552607603684036
2.5863116293213935 3.2422655881023377
2.5728932855985813 3.2340350362365924
2.5616103478541454 3.226432955725212
2.549425988986156 3.2182233558328317
2.540815643806655 3.214057629681983
2.5366147106213517 3.2167743271584106
2.5232774922755485 3.208977064419746
2.512603445138201 3.2054814807867005
2.497176588700829 3.202897199821428
2.4841028555303724 3.187906118965101
2.4733208704870795 3.192281141392567
2.4724672297461017 3.1738612216896174
2.46852397924148 3.160523569552454
2.4507318466151125 3.1578688338827363
2.4489469962001653 3.157356865101897
2.4231943621203573 3.149007497503765
2.4162032093921573 3.139909425538154
2.412119427540181 3.1426004696461165
2.401125336155895 3.1298680498151783
2.385535946874874 3.1201242101997293
2.3812812033093063 3.1153829417779773
2.3666515036537086 3.1078973521410354
2.357691232944484 3.0979238253105033
2.3490209701991236 3.1000224024283476
2.3362444802356266 3.084517460230353
2.32951031872216 3.0787159013041094
2.3246510142611205 3.064553510855103
2.318051070825872 3.0557317556356396
2.3088330952915093 3.0445222044828877
2.301190412740952 3.0381006387526663
2.2889839850885405 3.0268803787008585
2.283342022387459 3.021998153949861
2.272883464640489 3.008885400743608
2.2571111421884638 2.9999855610242867
2.2544206535435656 2.994448698407282
2.2364117838103 2.982756035595605
2.227951705696053 2.977156239660422
2.2176499517141655 2.9626754403813784
2.213805963382526 2.9625478254724364
2.202130296187389 2.9442386263298834
2.1965079819788387 2.9381744579734996
2.186789348346471 2.9275262997814098
2.177387857481149 2.9210423102296597
2.1744207040709833 2.9075200619259074
2.1715705800819762 2.9034613155793174
2.154458561968072 2.894375230213399
2.1507535053396403 2.8754887455043154
2.1410525727875886 2.8672074274373944
2.1480340534694644 2.8631390558900476
2.131196791383256 2.8484744079936886
2.1251510640525364 2.8398953753948235
2.1183497736534123 2.8346107956986013
2.1099310480021662 2.8200744613292943
2.100359421532586 2.8099645327669225
2.0998898365934466 2.812119911001879
2.0964590571264856 2.788339068041339
2.0831581087103714 2.788630564825686
2.080052805436007 2.7708705731159107
2.072502718937918 2.753757024614148
2.065138914459399 2.7398241601864357
2.064154473504352 2.7297441250880463
2.0529489148956377 2.722315778406491
2.0508927540937667 2.715846946984414
2.046410403159282 2.6959012439318446
2.035170379758415 2.6842958011564737
2.0302202620717504 2.6688706588326667
2.019675797867108 2.6660629532210325
2.0219929698827266 2.649249095989739
2.0178736825202725 2.6444879500901086
2.008115457694131 2.6281077258703607
2.003927100407053 2.6219982636470833
1.9943150677808879 2.61405623266477
1.9856251182454905 2.602184980069257
1.9826920673340147 2.5920431542316362
1.9721599595023873 2.579544086305848
1.968760901626262 2.5616039960564265
1.9655806035647267 2.559605506703277
1.9639246247246591 2.5488286045589144
1.9568334516054262 2.5394655214663424
1.9537988618735578 2.5251592364680886
1.9460936313188968 2.5105220822279266
1.939315362680538 2.4941021520662345
1.9362736820661437 2.4861659348131777
1.9319111592436418 2.46892857532298
1.9323190617501806 2.458725889664001
1.93134906357119 2.4484719430685824
1.925764041786275 2.4378384615701187
1.9198761745234618 2.421328600032929
1.9198034580164478 2.4133548475168336
1.9216757365569894 2.4004670678253937
1.9190958568799634 2.3919478450791085
1.911262165706619 2.3723314263936675
1.905627402934454 2.361948794899748
1.910142418583811 2.355880213104807
1.8967493948640475 2.3452861143566177
1.8987903687269978 2.3328574110704876
1.8976373371625517 2.3126168179789155
-3.743998081098501 -1.0949546496522389
-3.7540639858280453 -1.1095926875217348
-3.7571229649383726 -1.1163381514862285
-3.7622998850769322 -1.1365064184773157
-3.760464990301907 -1.1412181357118834
-3.7603941765113507 -1.1544646042095863
-3.765121349563669 -1.180247570140557
-3.762505866183141 -1.1806047273219211
-3.769478308188227 -1.1990949610989936
-3.7804427699215806 -1.211337021959454
-3.7802251226159367 -1.2295481905356973
-3.773794569085529 -1.242473943877128
-3.7938556605222313 -1.2495461824304894
-3.789334991885329 -1.262685494411521
-3.791396740284629 -1.2753699960678735
-3.801246515300873 -1.2859837980305167
-3.7930843653674122 -1.2973164052452095
-3.7964158309453073 -1.3158150667871078
-3.8059213690043587 -1.3357306754353788
-3.7989057498228767 -1.3447221287132378
-3.802717075997407 -1.3523592291184436
-3.7946101991916104 -1.368045448417608
-3.7995247093182845 -1.3840548476517929
-3.8097441488684547 -1.3904426890753279
-3.8111752771371212 -1.4125302905619275
-3.8124830401678973 -1.4190727619550303
-3.8073532502964618 -1.434098316879551
-3.8051450283904096 -1.443909872615958
-3.8006337559731334 -1.4660045383988591
-3.803451276807011 -1.471693952798978
-3.8031684916278494 -1.4792357427753153
-3.805373723956123 -1.498296429065981
-3.7952919358515502 -1.5159832265645716
-3.792024028059745 -1.5277988016199258
-3.8028944897752672 -1.5453629670568518
-3.8018142548597194 -1.5516411841903734
-3.79672884299821 -1.5743553101742866
-3.7917156497622466 -1.5787801772091845
-3.789432558853912 -1.5936550483049563
-3.783077302151508 -1.6193214789856418
-3.7819505489821124 -1.6244324432389539
-3.785382412615095 -1.6375686034983794
-3.787145841935856 -1.649479719117477
-3.784032717442898 -1.660293260074084
-3.781699551607031 -1.673572154678229
-3.7746060904802414 -1.6949503588454076
-3.7743441961945923 -1.7122316136139242
-3.7578344099139804 -1.7214386759450382
-3.7659075806416493 -1.7325230814532522
-3.751627317348639 -1.7424039168952832
-3.756612348610817 -1.7506694630700537
-3.7516757021558123 -1.7600422002481888
-3.7437251215792764 -1.771800070446229
-3.741281265280119 -1.79282474217477
-3.7416034472300206 -1.8051619922701172
-3.736459636360605 -1.8147292500627918
-3.7345663666814444 -1.8364210575176763
-3.7327797453744513 -1.8444734314789297
-3.7310946360893884 -1.854691051600964
-3.727404932725238 -1.8702271843782297
-3.7244880454470435 -1.8886730792108206
-3.726722873373464 -1.9015825659377577
-3.717262948648174 -1.9095787518607872
-3.7158090724899187 -1.9188034863845236
-3.7124485839192487 -1.9377799953199892
-3.704637479811383 -1.9495672803800785
-3.6983259748476276 -1.971597845246443
-3.6998460471103485 -1.9819518252122739
-3.694467883737104 -1.9843856066800516
-3.6902479420187007 -1.9979698285859169
-3.682261301815396 -2.0063482798761894
-3.679070704774287 -2.0313718127835787
-3.6682535526298423 -2.0353447046894835
-3.651627484269826 -2.039899477806425
-3.6493902651371966 -2.0532023466176166
-3.6507810367385836 -2.0745172885834267
-3.6547312118587647 -2.0860366032575977
-3.6494195277332184 -2.087665224502082
-3.6283323235444693 -2.1054736330918526
-3.6261472181776955 -2.1230512399658608
-3.623762503524861 -2.1300443117108503
-3.61514220802808 -2.138557612492746
-3.601647806677955 -2.1521934910597773
-3.603877416331199 -2.17418744170019
-3.5911279968554655 -2.180100121906421
-3.5724434780680334 -2.1894112933675998
-3.576348361176816 -2.201984143736298
-3.5724529985741564 -2.214290822169794
-3.5617959024542545 -2.228061899942426
-3.555743530875886 -2.2360740285944973
-3.559248178945053 -2.2490434636100747
-3.5430522022607094 -2.261782213444268
-3.5400953534921737 -2.2770835331144905
-3.5329565563960625 -2.285918135599523
-3.523298089008088 -2.3008453704679175
-3.5148093085427328 -2.304703252831492
-3.5071207350339417 -2.316815327360987
-3.5034195861349975 -2.335072873723417
-3.492708638813815 -2.3507599367739913
-3.489546563875233 -2.3547524172884176
-3.4734562862312046 -2.3753065643572526
-3.457454778117869 -2.3753721944919675
-3.454728914437282 -2.3822970604136207
-3.443258270845559 -2.3856470825917646
-3.43508941482912 -2.4009856839294956
-3.426342558098446 -2.4078429324665303
-3.4142262666651226 -2.421161572085368
-3.409759081972217 -2.4331342075631404
-3.4064621166426967 -2.444217721496969
-3.38625754230702 -2.447531184143032
-3.3813034555562274 -2.465509431736932
-3.3775869143643007 -2.481328996946149
-3.358983873575167 -2.4814264010617566
-3.3584653723242797 -2.495336875972498
-3.338387140997661 -2.4904501045117193
-3.3357066579997237 -2.5052322834412704
-3.3261684044773054 -2.5130364369755065
-3.3174638534614833 -2.5296208356743493
-3.310900195557749 -2.5350882596091733
-3.305193775204977 -2.546320837287269
-3.2923853181494853 -2.554085441061686
-3.282585651794746 -2.55644200923065
-3.2701998567038215 -2.56229288074865
-3.257452552100106 -2.586961650215224
-3.2430227661393793 -2.595493543465613
-3.238402942775145 -2.6093149164046774
-3.223874318719946 -2.6166200945849383
-3.20980025686282 -2.6261193118602244
-3.194889970364578 -2.633486094099921
-3.1882347914442497 -2.6281051001002296
-3.175139409031525 -2.6427294934895573
-3.1605474663149917 -2.6486880191677553
-3.15063154214016 -2.6513431053456524
-3.1471102743870456 -2.6676593338791346
-3.1336946245297623 -2.668591429685469
-3.120668234323008 -2.671850079380746
-3.1108143657370446 -2.6792248966285603
-3.1039681426843098 -2.6790439068094147
-3.1002711260011697 -2.6935649488276807
-3.083207897097349 -2.7038124132760197
-3.070502838281913 -2.7012839522404004
-3.0660756286311157 -2.709734866623452
-3.0522713436215385 -2.7278444829794264
-3.0365743002289705 -2.7187678274364173
-3.0296729725920373 -2.7391733582877036
-3.0173309007206983 -2.743713205978385
-2.999099298692042 -2.7444851695654187
-2.9924411495064156 -2.75318658302729
-2.9835362753957186 -2.7611136574438127
-2.9602087391635465 -2.765425485187093
-2.9428072820926174 -2.773798534025218
-2.940192097329413 -2.7835342968719337
-2.9243074315131437 -2.7883505365518912
-2.908112420748628 -2.7903527302872653
-2.898039446185605 -2.7979666706557857
-2.8947540446731934 -2.7986444539768565
-2.877818465924696 -2.8043004733799837
-2.857954743539802 -2.8016084754576003
-2.8498264397364106 -2.8107097215395505
-2.8393363237995337 -2.8126219286653265
-2.825977658824331 -2.820695518845906
-2.81763040063413 -2.8205488311219042
-2.8073765777738213 -2.8348703247806224
-2.7916950816142534 -2.842599176265649
-2.7976972858107714 -2.8442214204436946
-2.7743352295193007 -2.849679247234885
-2.767988805361731 -2.849939848277358
-2.7449760082347714 -2.8555843486865147
-2.73400343644892 -2.867432226131182
-2.7230864593693025 -2.8596085495331036
-2.7060241203279127 -2.864550259501531
-2.695387547840566 -2.873916572459529
-2.6814222373237593 -2.87564804627572
-2.6658588608506117 -2.8846833643708076
-2.658921970049854 -2.886083572521288
-2.6365182103738407 -2.883912017624941
-2.6317221434643274 -2.8796250531403267
-2.6154970021950974 -2.891374585084682
-2.6004649247438243 -2.88337597483179
-2.587447093301921 -2.8756861002933665
-2.579131517450344 -2.885760337988291
-2.5702028524325957 -2.8917271890705374
-2.552635020085222 -2.8946581700336402
-2.5338922602511484 -2.8987128634297252
-2.519476754573922 -2.90280167597336
-2.512540435977269 -2.9043493662570974
-2.496095845138798 -2.912713424484214
-2.49464176379101 -2.9130705623315714
-2.482730985911176 -2.918320657134859
-2.467358127253256 -2.9124253635206507
-2.452715852269136 -2.9168453765825992
-2.435411237442074 -2.9139937357755117
-2.434137869587919 -2.9127799257377784
-2.411967333020297 -2.9218661570449878
-2.386088194431905 -2.919546699774571
-2.384846595101267 -2.91750085976944
-2.3648968606022813 -2.916295625961498
-2.3571678568890273 -2.929828528373184
-2.3433724277516546 -2.9215994413999633
-2.3282681924331095 -2.918216246864329
-2.317918026105319 -2.917421844863654
-2.2957674264387116 -2.917994008172928
-2.2848791358436458 -2.915815956128801
-2.2808503520557086 -2.9176442249833783
-2.262792563699834 -2.9079981982094525
-2.249948770343418 -2.9119011575516724
-2.227821730302538 -2.912449832858262
-2.222341192864788 -2.9183040681518984
-2.211362552283549 -2.911501074669446
-2.2010255500935676 -2.9160460455258974
-2.1932618354844258 -2.9170336405957786
-2.1730810851097315 -2.9015455610890557
-2.158980824227823 -2.8972728258329044
-2.146326813890648 -2.8994030896959333
-2.1346368273765886 -2.8980641199672603
-2.1184040925081553 -2.8954014371113033
-2.1020146172289254 -2.893711134258545
-2.0906960416439193 -2.8975194905807355
-2.0788661894659435 -2.8917664081288716
-2.0652560599249705 -2.89107321211984
-2.054231392560956 -2.896832080933513
-2.0383897223522007 -2.8915988889900355
-2.035665839279594 -2.8889004119220125
-2.0237679449845483 -2.891312137742978
-2.007960955192006 -2.8814530714700024
-1.9887559650988116 -2.881103608808426
-1.9725303005903916 -2.874299457639825
-1.9671769584534555 -2.885644187215475
-1.9518497407987576 -2.879000604052559
-1.9418270401322044 -2.8756809309798754
-1.926516061990617 -2.8635509236127783
-1.911364676195997 -2.8558206875051635
-1.8951392803221994 -2.8506640318056062
-1.888269061491243 -2.845858944605113
-1.8727234779125255 -2.8516796614528843
-1.8608609376527063 -2.842839628849232
-1.8491727030208023 -2.8427102468889234
-1.8301785192142541 -2.8362045188525538
-1.8223939298999325 -2.825580001174398
-1.806107746531241 -2.825607360413819
-1.7987536279406442 -2.826317077329858
-1.7881190467132475 -2.8173067068913284
-1.7781124028027528 -2.807970422190751
-1.7645648309585495 -2.8032121604591214
-1.75257869465369 -2.809976329458866
-1.7383881153334348 -2.7913295019136286
-1.727058449791289 -2.789922130249947
-1.7199225707688066 -2.7884839260571535
-1.702894768387212 -2.7826677146995626
-1.6826902435109634 -2.7685787257999603
-1.6893871928821802 -2.7734303838270136
-1.6683134458793636 -2.7611113643705973
-1.650974700679047 -2.752990129443052
-1.6382145114554998 -2.75333584860051
-1.6291989592418288 -2.7482271125457363
-1.6149211019583465 -2.739591964178749
-1.5940007850636027 -2.733431085198125
-1.5882378109973185 -2.725488558082023
-1.5854220585800178 -2.7149095298408685
-1.5706914677083923 -2.7100983648983092
-1.5623658218004204 -2.699655843054282
-1.5482729389745935 -2.6898688030272657
-1.5472264182129336 -2.6899566488983937
-1.535212747776571 -2.6862812554335513
-1.5181890988906204 -2.6733086267069814
-1.5055324510817107 -2.6691528962825513
-1.4894549351090252 -2.6530598567742305
-1.4797916124019896 -2.6470740842729334
-1.478000706897555 -2.6385972890534832
-1.4587881407545815 -2.6300799902158256
-1.4450364576610577 -2.619836316775322
-1.4407919403243887 -2.6148849478417575
-1.4225951903189866 -2.606537798017011
-1.421607609486812 -2.6071156792611734
-1.4089193158511841 -2.5961158000137514
-1.3964760600204085 -2.588613026616508
-1.3860261327899126 -2.579989732011009
-1.37827315055617 -2.57413201418906
-1.37601049660482 -2.57195018715947
-1.3599034408768342 -2.5613049883189793
-1.3385453638882763 -2.5438073066536826
-1.3441483730922965 -2.540638679168685
-1.322979617858189 -2.5264469080006595
-1.319906233198287 -2.5145817075958017
-1.3099773887344703 -2.5108778424307423
-1.3014013142274685 -2.497088797877053
-1.286711595629893 -2.477798787576217
-1.2794932561220997 -2.4848511329638017
-1.2665795665761912 -2.4724901888329915
-1.2640143514151536 -2.456332596017155
-1.2583423229046107 -2.4575787046650146
-1.2503015198041096 -2.4496807725006233
-1.2381644734560673 -2.433707062161486
-1.2293871633756739 -2.4279901646871926
-1.2157564524402482 -2.4127411583800473
-1.2167438040982543 -2.407581921243732
-1.200752299126247 -2.388325080343863
-1.1889352885862277 -2.381267519611579
-1.176543158208157 -2.3709318534470576
-1.17018951710103 -2.358163941220115
-1.165908219789285 -2.3592667656908177
-1.1620440307014899 -2.349482020245625
-1.1472571952120036 -2.3342607462331286
-1.1445188578854835 -2.3242183992102654
-1.132653613309701 -2.309928874977377
-1.1270119110542047 -2.2967563092093335
-1.1122749025797998 -2.2804693097333435
-1.1127936093823878 -2.2808536696800243
-1.1020887446312355 -2.2682638878837222
-1.0897036219241139 -2.2548810276498528
-1.0893604819711498 -2.2430156038384776
-1.086196697509834 -2.2406958989902037
-1.0795613359244352 -2.2187549987539876
-1.0668591921712267 -2.207064457889772
-1.0575381180569223 -2.1957678671211447
-1.0524258023825703 -2.1846120755646443
-1.051701603389701 -2.1829752416988804
-1.0441560873381635 -2.170506739885605
-1.0328867128153842 -2.1647737757895564
-1.0291466002170668 -2.147476948502535
-1.027129187849875 -2.137721648463746
-1.020707674018302 -2.122399023864922
-1.0081527512532498 -2.107446380747493
-1.0105403231201686 -2.1020569993089255
-1.00350099346398 -2.079407566955635
-0.9936293439365902 -2.0719841202489158
-0.9867747450395947 -2.0607067468105176
-0.9782011007294447 -2.0438924881645817
-0.9819790462324769 -2.040260587956718
-0.969898864467025 -2.0274555500090097
-0.9671567061951801 -2.0055888351445748
-0.9654742271170151 -1.9898232609136288
-0.9531386098146972 -1.9770800037113931
-0.9593728081875497 -1.9630471738784763
-0.9599119914458395 -1.9596039059287353
-0.9461857997599694 -1.939441025866077
-0.9380322144513208 -1.931409303186981
-0.929716580792053 -1.9215634482074049
-0.9328153743456892 -1.906504309713902
-0.9279295353348661 -1.8940567232598704
-0.9293611241925065 -1.8870244611443086
-0.9124926776296275 -1.8618438778660071
-0.9069326334139007 -1.8481021524291539
-0.9092740592439484 -1.8406663557514726
-0.896339905813194 -1.8299062309119924
-0.9004218637000921 -1.82368402313297
-0.8983316140886571 -1.8124688920006247
-0.8894852973486643 -1.7987817500425944
-0.8894997727345677 -1.7802624909578342
-0.8898733607923187 -1.7750659857439128
-0.8829451824690376 -1.75676469143931
-0.8850459627831685 -1.7373831710163732
-0.8800466677667687 -1.7318913093080606
-0.8723044146339425 -1.713641630425007
-0.8693024656434541 -1.6987305317959807
-0.8737822299856197 -1.696247305235555
-0.8648896559334691 -1.6791357891029954
-0.8659871443631415 -1.6641811805440359
-0.8569020143753929 -1.6552720837023787
-0.8589777996098817 -1.6410566172676961
-0.8566754746849515 -1.6329488943892676
-0.8561355671898312 -1.6152060469995293
-0.8560504248513866 -1.5963587529895709
-0.8483623765352599 -1.5810488395371867
-0.8584463238921713 -1.5706979339526592
-0.8551850879647543 -1.556776591164144
-0.8519732831411503 -1.5579637999201175
-0.851941688886192 -1.5332973589205627
-0.855903421455603 -1.526668605313099
-0.8463698395871098 -1.5002594320954241
-0.8473431305666906 -1.4964688436294513
-0.8510756006770941 -1.4883814572203795
-0.8574243976695354 -1.4715521639170999
-0.8506257183267051 -1.4548791945731272
-0.8434764737235909 -1.4466715187869845
-0.846250285751629 -1.4360902888953344
-0.8469750718988374 -1.4193271815604365
-0.8502592647017722 -1.4006132626126953
-0.8520939496521452 -1.3856209955563914
-0.8629638500802909 -1.381916837404545
-0.8591419977160257 -1.3727768846185742
-0.8613062296276495 -1.3559729594113525
-0.8548409936839565 -1.341711630720423
-0.8548771905302868 -1.3263113017562767
-0.8629720204386677 -1.312531600824396
-0.856608388269171 -1.2990349344948362
-0.8517358124601926 -1.2872038009629085
-0.8563905617112263 -1.2704854443293319
-0.8564540776986636 -1.2584658341697261
-0.8593706590137851 -1.2524225491383492
-0.8567697785416296 -1.2314540992034715
-0.86026817693056 -1.2243506785093623
-0.8611215480284893 -1.208190447060896
-0.8706697267707649 -1.1921054178140316
-0.8677201547598004 -1.1868029482033748
-0.8713727037137999 -1.1813105160747772
-0.8664394078253826 -1.159099711515157
-0.871484406361591 -1.138524347518317
-0.880200488703249 -1.1261196682685728
-0.8821375977581756 -1.1121571143269358
-0.8794683938939917 -1.097085560527813
-0.8887781477836906 -1.0900947131014482
-0.8931337525940509 -1.075614463039561
-0.8931405196351986 -1.0665570587912154
-0.8902040956943914 -1.052698059493921
-0.8954338555458599 -1.038214504802893
-0.904286621702269 -1.0310220681383402
-0.9144870106351124 -1.0194934666074222
-0.9182337651889161 -1.005034114179265
-0.9167452976050511 -0.9987125103562107
-0.9212420133557667 -0.9856109365997895
-0.923879819080542 -0.9743521270091535
-0.9284196959403616 -0.9565995514777021
-0.9258047845745344 -0.9450789927732824
-0.9296355219964161 -0.9300060740694921
-0.940954550186429 -0.9147879888100364
-0.9474157235104511 -0.9088246459721843
-0.9565022388222266 -0.8971831308929924
-0.9545388852411806 -0.8840804384321993
-0.9610572677166562 -0.8736141785512959
-0.9697082579669994 -0.8604922182064968
-0.9758953881565854 -0.8398443519536444
-0.9846284040078435 -0.8357332653565004
-0.9873935770571344 -0.8195145118553497
-0.9903803772859401 -0.8154620281227134
-0.9957620717505244 -0.8027015647543557
-1.0014015047546438 -0.7934059592261149
-1.0030292431680603 -0.7785516651135039
-1.0066029776400907 -0.7703829012502468
-1.0150880117031333 -0.7552505359611021
-1.0207833681307579 -0.7481504116329456
-1.0243633515512145 -0.7289275063517955
-1.032945469309451 -0.7179259935603662
-1.0482370589886225 -0.715983881938666
-1.0453615097412128 -0.6965568912447274
-1.0486430768212167 -0.6811281942050648
-1.0615382918284064 -0.6709050716848739
-1.0704938956021572 -0.6630630257466774
-1.0768692719991668 -0.6524723408744718
-1.0865146799320387 -0.644866533789505
-1.0948443008496487 -0.634104831761101
-1.0993222419401427 -0.617294995649426
-1.1033064063898201 -0.6130522321326092
-1.1092164462797343 -0.5989362947784187
-1.1201984812092167 -0.5847226062552434
-1.1254608488671152 -0.5868222609644743
-1.1397077073494362 -0.5660462756097789
-1.156561056152665 -0.5625353695082805
-1.1520005291557576 -0.550277968508852
-1.1640211759413617 -0.5354045313237654
-1.168420563271774 -0.5239820744131368
-1.1778236749575928 -0.5177240505626334
-1.181204919462091 -0.5099270976103389
-1.1857216196369935 -0.4994123629913533
-1.1953445324052647 -0.48206626468178154
-1.2109156862537596 -0.47107917266812893
-1.2119081055403857 -0.46079125419160877
-1.2239909011378836 -0.4503306005082197
-1.2356401667341415 -0.4433301126193398
-1.2487164354140223 -0.4284163128054804
-1.2452252059373337 -0.42434427589595436
-1.2638771641363606 -0.41530256057610837
-1.2673560333938372 -0.40013851047319066
-1.2764116544533906 -0.38919786769763115
-1.2771389247456049 -0.3833913681066139
-1.2877494102176676 -0.37120790965429273
-1.3036984213973084 -0.3628009009536947
-1.3179225746776055 -0.35634005327941615
-1.319408137148742 -0.3490286280191435
-1.3272049556600618 -0.3441431804992395
-1.3357481262619975 -0.33411274439203875
-1.3413986306860237 -0.32324293928767284
-1.3604887500342555 -0.3111342904366741
-1.369772615543023 -0.31055629187799166
-1.3801285124630511 -0.30085268454920405
-1.3941972906232294 -0.2942785607651068
-1.403271979767448 -0.28909048688333283
-1.4070097003640263 -0.27310959069497814
-1.4196046572885803 -0.26983120407694994
-1.442124113206007 -0.2673398319307111
-1.4536994089870614 -0.26389725508340456
-1.4671777974501157 -0.2504362169635722
-1.4720379191755932 -0.24296117023588368
-1.4862834193761147 -0.2388285326865516
-1.4994472715952387 -0.23015649992033096
-1.511708314664266 -0.2159004628298128
-1.5143910734489554 -0.215096124624761
-1.5263517580875499 -0.21052342813953712
-1.5376672875355244 -0.19873895398640937
-1.5430654490572566 -0.18962228103654227
-1.5595809939730485 -0.1824211047855675
-1.5662340056504156 -0.17923118843823546
-1.5751664009878656 -0.1719847870970896
-1.5843033172851866 -0.16576697723990347
-1.600464118100878 -0.15939457648761857
-1.614420750665452 -0.15474033881539043
-1.6246174063449426 -0.153190267879362
-1.642649879221413 -0.14586030332765385
-1.6563588604520858 -0.13820615704452385
-1.6651506490531025 -0.1324081321294391
-1.671950281219202 -0.12540588978808836
-1.6924609729647289 -0.11530108071518665
-1.6934848047306201 -0.10735380975909578
-1.7128078442706465 -0.09766574144345547
-1.7151950645119083 -0.09884171017849354
-1.7287922776873939 -0.09338353649072295
-1.7479025834296094 -0.09240280579225335
-1.7592395713344855 -0.07611356426856336
-1.766270512379175 -0.07846882372523571
-1.7834611979109172 -0.07195899988673399
-1.7971637470737292 -0.07289518605958525
-1.8013519311249073 -0.06664159600349949
-1.821002159990429 -0.06118991168942492
-1.8323811318674161 -0.05931152551124021
-1.8469304262657715 -0.05246445782688166
-1.8626718453513074 -0.048756453350993434
-1.8795352040239972 -0.049780886613740895
-1.8932169092015487 -0.04040296513898032
-1.9049882697178961 -0.03811710993159603
-1.9183115181573271 -0.034507422383451204
-1.926135893034129 -0.027696628294207284
-1.9328344576114302 -0.025621665900920538
-1.9544721431885284 -0.024752130993070897
-1.9519101444826878 -0.020775933352958142
-1.9743747396324736 -0.01808770769683625
-1.998678020244701 -0.02412729421695551
-1.9969474159463911 -0.016703977655949293
-2.0175518098517506 -0.011733686040188209
-2.024614437556153 -0.008408434569417571
-2.0347358038274095 -0.005252452945779445
-2.050021462670094 0.005211686347619003
-2.0639014307001786 0.005743283282284202
-2.0754231471936286 0.0047516410477864415
-2.093868243681409 0.007445494806718946
-2.107153842733401 0.006725047292613056
-2.1172808484086425 0.01361541378166927
-2.1255187651648693 0.01846848731544956
-2.1368663457662347 0.019515597125362334
-2.1554224780201237 0.01769225190916241
-2.168576267871644 0.014158792464240224
-2.1895193271254234 0.01097691088590815
-2.1895118892027567 0.01582061432650424
-2.211703693051072 0.015445886502344146
-2.2184751299861714 0.015165890020543275
-2.237640006726395 0.019899038506297383
-2.249467063271308 0.015385320139449366
-2.2629266841364992 0.019761703865150852
-2.278149740717363 0.016593328264007667
-2.288498392680822 0.021138450135949054
-2.2963382556518956 0.023278842680765226
-2.3215240700095516 0.025256669895893008
-2.3282926349696083 0.02473229502620281
-2.339227970509834 0.02641120620425503
-2.344792876525431 0.02214770727973526
-2.3651121499355012 0.020251211981110698
-2.374607712996364 0.024604255066747426
-2.394592428379011 0.020479156244251846
-2.4039925323786187 0.01893678861205286
-2.4195659452717364 0.015209183876778321
-2.4280677569803157 0.02306374081269983
-2.439147157723247 0.01901671949158656
-2.4574844777319425 0.013667749543427874
-2.466694141814224 0.015668332096475248
-2.4822229085066034 0.012045562971954261
-2.489981577709932 0.02022661634691689
-2.5027965190795145 0.015273849096310447
-2.519708299943588 0.012697712915761973
-2.533438437904494 0.0075668047749021285
-2.543066268277959 -0.0006582139534370413
-2.5617530931372716 -0.003292324746037991
-2.5757518115357056 -0.005838887605809921
-2.5867333703268414 -0.007164221993351337
-2.6021632523470224 -0.004592032220572833
-2.6133503596028804 -0.00973929477192574
-2.6207282542547494 -0.005728313648844424
-2.640724376422353 -0.010167334266407205
-2.6553546930584857 -0.015767494539973493
-2.659499940734644 -0.019432745255640538
-2.6731966349668213 -0.02250195412760799
-2.68722994803339 -0.022133572273121405
-2.7004280905731552 -0.02971550012438322
-2.7112944118393503 -0.03395632438204217
-2.7235336148449276 -0.03356500046568255
-2.732208452793927 -0.03849871292258444
-2.755324271360718 -0.04689535213513677
-2.763765805177055 -0.046326134322680936
-2.794103513255697 -0.0487695364867296
-2.7906936581638973 -0.05441123898453404
-2.8042304528942585 -0.06513386601141141
-2.8116979575032324 -0.06284624617094965
-2.8274350374673323 -0.07064757921368645
-2.833961435576588 -0.06404045439391512
-2.8605640322535395 -0.06810392580872193
-2.8683743779807944 -0.07325067969403241
-2.8831967245103427 -0.08318452838026247
-2.897272071883264 -0.09831254042824193
-2.911241364014229 -0.09749605459160632
-2.92110521896601 -0.10048894078152765
-2.9329485856435795 -0.11095005133148687
-2.9363349849042875 -0.1156441477017546
-2.946904796958073 -0.11428463515108019
-2.9626108933788737 -0.11441846915683593
-2.9739628557676268 -0.11756373914359691
-2.9944533845776875 -0.12868311308719607
-2.9948683769472844 -0.13234163375015523
-3.0100323150282184 -0.14215433776726039
-3.0203238077677197 -0.14696283173505686
-3.030974630612457 -0.15861030300564
-3.043255037090729 -0.16916244265352706
-3.056948421611802 -0.17394719977004008
-3.0728730661774377 -0.18285200944647953
-3.077027496801396 -0.1811631042243507
-3.0930728958145703 -0.19076594335574437
-3.107545318236974 -0.20019838783205057
-3.1140096872782306 -0.20856540982782726
-3.11947898360659 -0.2111040314020298
-3.133533857468623 -0.2152783051241492
-3.143545993884244 -0.22180133010163997
-3.154248602986408 -0.22888977751307116
-3.1798194912673203 -0.2381042990239367
-3.17938713672163 -0.24503413853062714
-3.1902362202049 -0.25028101415063275
-3.199246834084002 -0.2589258112573136
-3.204478353517997 -0.2655084895148777
-3.2221083129982397 -0.274047968155726
-3.2287139312057946 -0.28465970539316915
-3.2492775115096744 -0.30006722979735984
-3.244181072562608 -0.3092978021810485
-3.2673011360741415 -0.3178858205982269
-3.2701730657727563 -0.32250671960033317
-3.283200268501327 -0.3253462765221343
-3.2999978095352707 -0.3428962193310843
-3.303463544793339 -0.35574241591227185
-3.3137346863477024 -0.35725277945176515
-3.3172965084982358 -0.3648301209977264
-3.3314283587292066 -0.3796383033335
-3.347414959460407 -0.3916954280252279
-3.3472772122997645 -0.40120947078776664
-3.36327742495295 -0.41459872801612757
-3.371309491674578 -0.42159620690803423
-3.3800005876072197 -0.42535829428594396
-3.381922001756906 -0.4377903238748088
-3.388456041764676 -0.4472470363624466
-3.4034846306472697 -0.45249381960237933
-3.418480337340104 -0.4597343143051088
-3.421506746705539 -0.4672396932920655
-3.4361131027921106 -0.48571112290436436
-3.4457011036672 -0.49817601679136586
-3.44587824559631 -0.5027134248724899
-3.4574463745489012 -0.5138508588330114
-3.4654490489042713 -0.5208468763765075
-3.4763465256128625 -0.5371048035966423
-3.4888363309124726 -0.54541924252749
-3.4937217133091787 -0.5503804307862005
-3.4937445364952464 -0.5711715435221
-3.503666274079784 -0.578388409627138
-3.515701134806331 -0.582061285552835
-3.5198743669434074 -0.5892962284258157
-3.527198034682058 -0.596838149558211
-3.545135536518797 -0.6133256931249875
-3.547614690049321 -0.6228988708088171
-3.555714527772775 -0.6368657264798723
-3.5586687246593924 -0.6513624675267315
-3.5705971817960047 -0.6637302082478028
-3.5702646495175077 -0.6720200604110632
-3.575478218479704 -0.6806686100100395
-3.5977603156925344 -0.707523859659155
-3.593514017009548 -0.7072038837599781
-3.599124174602192 -0.7116292692135637
-3.613736283983286 -0.7303640434781348
-3.6321911114443752 -0.7517075182100127
-3.626782557712322 -0.7552259207213785
-3.634183498207311 -0.7718038845782332
-3.6327196608963366 -0.7754615554566523
-3.6427025570912206 -0.7923601257191527
-3.6459517603172364 -0.8122482120042004
-3.6547268324094895 -0.8132843974485445
-3.6564622427739466 -0.826764890143992
-3.6558963452257105 -0.8372061273844801
-3.6679932774476285 -0.8540521737537196
-3.6677190533410373 -0.8520365403532605
-3.6817933849554283 -0.867299982858244
-3.6831683681648317 -0.8852672692669156
-3.6844660737164654 -0.8943775465063735
-3.688708532976138 -0.9080177299358508
-3.708966655972244 -0.9140983877710998
-3.70336234329146 -0.9309502902851229
-3.7153611986188513 -0.9414804031672306
-3.7231651396573047 -0.9593108573037067
-3.7134371210683206 -0.9716416704370515
-3.7177354945488315 -0.9804393359164354
-3.722760163608187 -0.9936872153096712
-3.7240729167611986 -1.00251421356994
-3.7229501380150514 -1.0157492626650761
-3.727023866363231 -1.0288084790067566
-3.737147393448519 -1.041414708737256
-3.7469264442857346 -1.0603905809574214
-3.75292635795657 -1.0824280152557808
-3.7473787113712946 -1.0793432605773614
-3.741857358722423 -1.1011714310305538
-4.564160476263093 3.8041456578399027
-4.563860470474433 3.7902954859479867
-4.572806581329839 3.7723843884052615
-4.585505319770044 3.7487347249947
-4.604943978634459 3.7285312992975923
-4.580621038159993 3.7211357333602875
-4.576202774473385 3.705436781926391
-4.580732228580885 3.695298446283421
-4.593410390101728 3.667906229010852
-4.589569158484366 3.649537304533169
-4.585719227307244 3.6396046939751985
-4.59510980421961 3.615887337506949
-4.601788348364771 3.5935522181056703
-4.607684420370808 3.574818443925617
-4.597335376858124 3.5665236566674166
-4.599832411756155 3.5458785833222892
-4.601507871625451 3.5288153591545455
-4.611927295251855 3.523702316601453
-4.619080348944041 3.4981287308323936
-4.625472558234252 3.475326264078286
-4.6148285105276905 3.463684880865598
-4.608999618528904 3.4468410903667674
-4.61178440714582 3.4387928302758883
-4.615248885379024 3.432893138428046
-4.6075063907682265 3.4011072701698173
-4.611761614643999 3.3873056889717112
-4.614360055669707 3.3733540791921586
-4.6262106565036145 3.351937960619225
-4.616079047122979 3.32306416553907
-4.609242541166701 3.3141044352195865
-4.605399149208905 3.297999446418349
-4.6057128076963405 3.280954741241832
-4.612172574326261 3.272713059923494
-4.614103341218384 3.253304587033926
-4.623066167345843 3.233167346377978
-4.616183819876135 3.2213834409399174
-4.61838193043239 3.195289560080403
-4.6079756119181425 3.177488555665565
-4.604625503297945 3.161060414922678
-4.611091288972683 3.1478509397334498
-4.611738676017081 3.1282517643963152
-4.61107297149549 3.1062735220279567
-4.612315975872902 3.0853430082226434
-4.599987485436814 3.0916560791262198
-4.6015978016492145 3.065546388260812
-4.599317071376819 3.0485436498648038
-4.597330236190315 3.0372914210700377
-4.600775633519697 3.0095627700516245
-4.579132660514941 2.9934052380295504
-4.58563114760989 2.9761334796760157
-4.567482211245962 2.9631659758875264
-4.569810392046914 2.948928940415924
-4.571910056976492 2.9270078773485473
-4.563402417376416 2.9168803447940377
-4.553006533606473 2.895888508104784
-4.569446715709458 2.87647278356833
-4.543314673736912 2.865271014394794
-4.54353197844578 2.8520560142792037
-4.544729097816935 2.8310926308425355
-4.52913138856626 2.821620929236214
-4.533006010798938 2.7971100300776146
-4.532280219048688 2.7767375804763192
-4.514779615985116 2.771707712711628
-4.519430657003771 2.7506405203362174
-4.509014100317169 2.7350179498890563
-4.498651588670875 2.7263116949348154
-4.500921848703803 2.7055561837712
-4.502284432653366 2.6865314311457764
-4.494283193145073 2.6791054010973956
-4.493240236793985 2.6560949973267096
-4.480832214278535 2.6465139893615977
-4.469126251284397 2.637634164891384
-4.471530943044672 2.614206254825787
-4.460449299151796 2.6064091304828705
-4.458581151860881 2.5766017858515844
-4.441848183990662 2.563931531240358
-4.432132726730906 2.549271893987709
-4.430763540056134 2.5366079648861612
-4.417556109342783 2.5180798885387956
-4.407056146341739 2.510691327822861
-4.398938312126122 2.5016553780166944
-4.396009816372698 2.482526464321025
-4.386421573069315 2.469108696016457
-4.391059025145376 2.44877632280385
-4.37911812322033 2.443428813199446
-4.362154643508259 2.431099802779208
-4.364636478917881 2.412765660413028
-4.346884015837531 2.3915027268557236
-4.345170799085684 2.371687851632808
-4.329104558866195 2.385492556946263
-4.329319434559258 2.353462906942782
-4.313841489169691 2.330269374289216
-4.318385580797655 2.327542808014217
-4.287307822739022 2.314372931869715
-4.288025913971963 2.3057711865912007
-4.279143866523682 2.2862708679888746
-4.276479179228923 2.273318582143729
-4.261638329919138 2.2618433749652103
-4.248684578999298 2.2497070334270908
-4.224799377504639 2.2365701302679857
-4.223504669332923 2.2204408778788487
-4.198064501704865 2.212953495549404
-4.202017308138599 2.201301811256477
-4.188244476132893 2.1828243073030604
-4.178951335691893 2.168509444442348
-4.16878323960283 2.158245070481312
-4.167105433234179 2.1448979084272315
-4.145299654143034 2.139701723089286
-4.126418034839064 2.126791290374499
-4.120075718333673 2.114602923772764
-4.118411692975117 2.098673839713165
-4.09390281208733 2.0917640574283642
-4.091188964650641 2.0792443536165317
-4.0803730954491915 2.069939368394495
-4.066178822185938 2.0517228448421605
-4.0623935745842985 2.0476231872857493
-4.042030776691945 2.038362735773353
-4.025663083421659 2.0222330077605477
-4.023445443698242 2.0176961510098583
-4.010687037881612 2.0023438844253487
-3.997835371029717 1.9972084217753834
-3.979917533868264 1.9813786757211824
-3.96112910107471 1.9694284167668932
-3.950579019762893 1.9667532270487695
-3.9425288955563618 1.9616021047876384
-3.9359722958504757 1.9552782707303609
-3.9073319000120805 1.9438713708717357
-3.912165018575149 1.9288011217353946
-3.8888474240783366 1.9120886600348503
-3.880587958407509 1.907156351274036
-3.867230307241626 1.8927698769548682
-3.840184351755834 1.8781339872131597
-3.8267326716691383 1.88066059253711
-3.8248543632901577 1.8752823905887313
-3.805107406678674 1.8664513612352494
-3.7861156674524 1.8481710902072037
-3.7771419916791515 1.8455772233271144
-3.7637387486464657 1.8378771763719601
-3.74251287844413 1.8297080410528372
-3.7268795581661287 1.8203893657920271
-3.7275138060754496 1.8136920894825548
-3.7051831121765857 1.7984771620765092
-3.6939722188624677 1.7979325024160644
-3.68243988679877 1.78197857702194
-3.6588296238944915 1.7893473918166745
-3.6375315738420118 1.770133338726808
-3.6261360568924603 1.7612587936720274
-3.604866514589269 1.75338590185709
-3.591370715041104 1.7508938476410116
-3.5727012336488504 1.736294587834103
-3.5625994922954574 1.7348614968938247
-3.5546647221771486 1.7256347981081057
-3.5485507724860548 1.7262379693303387
-3.520281761802047 1.7118623992204829
-3.516258097364022 1.7111570484959895
-3.4914003044789848 1.6986021381511025
-3.4676115426758596 1.6942981284847762
-3.4537206939445007 1.6940731962482338
-3.4416497179658236 1.6853461903291664
-3.424028204633164 1.6721183620498221
-3.411101656783799 1.6689521545929769
-3.390896595035339 1.6619180079851168
-3.372752430865253 1.6591449919925507
-3.364679238344974 1.6659484241860771
-3.345904423545079 1.6599301675497016
-3.3305599525028113 1.652649945145079
-3.322221962390621 1.6401371669570322
-3.297886672959333 1.6388901077157252
-3.285684582176463 1.640562674181865
-3.2819128913572375 1.6293347696340512
-3.2600575789914585 1.629111268752414
-3.245528808348734 1.6106837508003773
-3.2251020179935903 1.6074480220288114
-3.2181778916088732 1.6075124012651454
-3.1932239318624194 1.609069622029771
-3.1710198440976125 1.600416249788591
-3.151053750459133 1.5995391280487505
-3.1334056967705703 1.602480351724535
-3.126763471849903 1.5874548337672523
-3.112849608357503 1.5778480736707883
-3.091706809089778 1.590501296129529
-3.0782652950178013 1.5870679352727743
-3.060692843548929 1.5860117827440532
-3.035436934932184 1.5823171853985885
-3.019363932958144 1.5792625606585182
-3.0116052373738493 1.5802020004902833
-2.987698950124249 1.5755475166652373
-2.979967876628413 1.57547843428806
-2.9620832116329816 1.5703137388185766
-2.9414414621215506 1.5676521410039699
-2.930671470146576 1.566204777018926
-2.905493073483394 1.569221846368183
-2.8951601317941518 1.5659581281997634
-2.8737202027541033 1.5677019425521634
-2.871805881114871 1.5573002903014457
-2.847653856726454 1.5588122670454378
-2.826222176980975 1.5582070295330293
-2.8042091079462685 1.5623689855098442
-2.785193394650704 1.5647927672253152
-2.7733429933471703 1.5681640609880976
-2.7554626739873176 1.555844610773459
-2.7399251100126283 1.5654042634616572
-2.7197119978709625 1.5628251587593416
-2.705210024946463 1.5573552601386418
-2.690468076633587 1.5684724729905537
-2.684135475118133 1.5744431072550922
-2.6593879006436607 1.567989718543801
-2.6373217121990002 1.5599810170067712
-2.6304894405046264 1.570675277431165
-2.6073364424705585 1.5620078948707945
-2.584035092331768 1.5666254486417952
-2.5726561667950736 1.5694584159673248
-2.547732091838255 1.5785538378386679
-2.5404326643349284 1.5838103793808052
-2.5216399045662508 1.586634878034479
-2.507041442519975 1.5892432827549199
-2.481533774900578 1.5959178510287153
-2.4734628952349897 1.5927487663954327
-2.4687824164795087 1.5944719143475763
-2.440021075612125 1.5946970789528856
-2.4322087027343775 1.5997894579709175
-2.412564959742735 1.5937140686443438
-2.3961752273693366 1.6076894036469138
-2.377590558564639 1.6049390385505213
-2.365131009640376 1.61138467735507
-2.358550517282986 1.6025475975112626
-2.321904530958496 1.617487913145168
-2.3141621290972565 1.6161207493665646
-2.3067051857854346 1.6279144817030244
-2.2916148038164166 1.6364124664214972
-2.271787187520909 1.6404467020063604
-2.2543190509406505 1.648485748302864
-2.232969894939393 1.653463788305058
-2.2227013209646445 1.6477443740312472
-2.2127738288614514 1.6562161672940214
-2.184837275128302 1.6650447044032661
-2.1676194726465723 1.6697410640720305
-2.148376694396349 1.6785699086247217
-2.129417926726237 1.6798455853278598
-2.1213889452610224 1.683217900273959
-2.111592132998791 1.6868658705763213
-2.0858850324196547 1.6919873952427043
-2.076873875018804 1.7053766881303707
-2.0705676154755954 1.7008497015784652
-2.0443137605626025 1.7112173133107829
-2.0312985307514966 1.7121775997913535
-2.0203482511210726 1.7223498679721485
-1.9984872494495007 1.7343294153876283
-1.9852618661424373 1.737536829632397
-1.9754970699664403 1.7459271080251404
-1.967323346790194 1.7639114385444716
-1.9530925137278288 1.7662359561125667
-1.9308315329425854 1.7776085906979098
-1.9136372184750927 1.7826893607143728
-1.9040669386068871 1.7947069435913796
-1.8894658288883748 1.7870939757286084
-1.8741355367574455 1.79394334202771
-1.8583429768292896 1.8027660481150436
-1.8429087480408026 1.8195350770270111
-1.8174836195711523 1.8216353598266157
-1.8164596588197377 1.832665559829292
-1.7947220045068106 1.8428984309105105
-1.786949344470797 1.8529557207072964
-1.7746283641223253 1.86697331276625
-1.759233960315555 1.8739313969457012
-1.74653422132703 1.8749226778210712
-1.729681696880956 1.886003649567503
-1.709975952818076 1.8968701811126376
-1.7038051788973878 1.9102976085056584
-1.6938923883202859 1.920009726828843
-1.668958374828703 1.923166273063143
-1.6601252351929887 1.928604922259476
-1.6512295773143069 1.9365477891776683
-1.6380280304171795 1.9634271966611632
-1.6202599000859572 1.9715177608750982
-1.6185931401594658 1.9774608954728685
-1.597865928249043 1.9852518472562821
-1.5743311043583852 1.9980141265163658
-1.5756163434630142 2.0109102459498485
-1.5542927465723446 2.0252494653837214
-1.5427365653831357 2.0205754734085715
-1.5227022532797299 2.04056584949117
-1.5186535462316826 2.047366598412538
-1.4930977158088583 2.0580330895231556
-1.4821108306297295 2.0698978627851496
-1.4772974770020388 2.0848612265654793
-1.4627624096573681 2.094485681351276
-1.4496143341645111 2.10524082730082
-1.4408585743966253 2.118321333709733
-1.433548455490071 2.133347614503253
-1.4174157342359655 2.142831312914418
-1.4143644072580661 2.147763412066052
-1.3961354210475523 2.168172865472203
-1.3946645396127588 2.1736465628446826
-1.3773021756926165 2.1876957138361193
-1.3693008023241164 2.1991280161529643
-1.360163437020018 2.213046081796955
-1.339131172658056 2.2293262387382597
-1.325015694990703 2.2433269458285325
-1.3172087798814034 2.2616023232063998
-1.3130926719960825 2.2672517398554817
-1.3061653451685857 2.294035418428215
-1.2936637676912792 2.2919139218836335
-1.2796366631387455 2.3013753181127217
-1.2739585547500307 2.312578150859828
-1.2594209583675824 2.3297113620005203
-1.2570920628313196 2.343639219196338
-1.250536726557041 2.3578965955049886
-1.232849859307918 2.364341913364747
-1.2167843829201557 2.3775237362655885
-1.2187242887520617 2.3953455750000368
-1.1983624759775604 2.412556818809561
-1.1995426559147093 2.4280860346967517
-1.1947629918337352 2.4358106773554304
-1.1869942520691543 2.454049657194169
-1.179128740141184 2.464682235427701
-1.1657314673395744 2.4846541471038943
-1.1534926386945723 2.500265787861155
-1.1489887838778952 2.517133168690283
-1.1435478117884204 2.5251071698006786
-1.1296847452540786 2.538918229139222
-1.1272548015160877 2.5611446470383963
-1.1196814123068957 2.574014429291783
-1.114437961334902 2.5827946782705298
-1.1011399168246374 2.5931282962547266
-1.0925641793120606 2.613393647891626
-1.084805546759773 2.62636393745862
-1.076775161600304 2.647547712576778
-1.0681433895566192 2.6657293879489896
-1.0632918190118952 2.6755313230981326
-1.0586086047591494 2.696706861631967
-1.047927162855754 2.7102580203089754
-1.0407289249516252 2.728872369924415
-1.0324100251668968 2.7454486571348182
-1.0326835621053017 2.7468787527404026
-1.0179295139172402 2.7713395770904627
-1.0097097520691234 2.7886994844612802
-1.0085585996000517 2.795555046415451
-1.0046521286426957 2.828761004497814
-0.9987485210313941 2.842922824522731
-1.0025554863515445 2.8531712202493296
-1.0004222344563334 2.8679537925145553
-0.9927542206656725 2.887048757721324
-0.992020529176679 2.902019003859814
-0.9809160008967741 2.9177237217228216
-0.9725658170095359 2.9273319090506598
-0.9625614571314254 2.9483447261756703
-0.9581957484686024 2.9627382479482485
-0.9480873066514967 2.9820489528397203
-0.9494973095168127 2.986070524445639
-0.9422839097866827 3.0029137266920856
-0.9299535334577673 3.023763010847135
-0.9360307774986037 3.0366807916313268
-0.92959764322755 3.0537120363465444
-0.9439183582259986 3.0747912097588648
-0.9329689955590522 3.0880862068263073
-0.9357899153932456 3.1002455999033907
-0.9278519131815431 3.1124486470971675
-0.9140335081798118 3.1327498263505538
-0.9147234062434523 3.140089357242712
-0.9130477200866557 3.169332976360114
-0.9073496601182435 3.188730287255926
-0.917746583197749 3.2002367492990573
-0.9186473107081558 3.2210845165842343
-0.9078363772329495 3.232183324729489
-0.9040798494943886 3.2360505775885344
-0.8978477226619873 3.264386275940678
-0.8947698127479254 3.2871395715911715
-0.8856890853893644 3.2953989922760845
-0.8903062188039589 3.322430687781596
-0.8922487077148054 3.3303159120019403
-0.8996141533617674 3.3503785772012136
-0.8994319115681239 3.3702780330725917
-0.8961690672221277 3.375588783507697
-0.906989989386676 3.3938105329159765
-0.894744942128003 3.4068799485050536
-0.892265335184267 3.431563567649085
-0.8926035467776938 3.4495443858307966
-0.8961081947355246 3.4638556034178185
-0.9014258418760296 3.4750777504872654
-0.894435115245194 3.4971385823018597
-0.9007663301055225 3.5169433856840846
-0.9007100059195731 3.5272836680995066
-0.9005702492966128 3.539986197448333
-0.9016536060106826 3.5588851122597185
-0.8957759596826889 3.5789882760974576
-0.8973634988224851 3.595765898906213
-0.9005998150692285 3.6148185640624604
-0.899664185061507 3.630976713385192
-0.9091110861665386 3.642469409965905
-0.9149918442579089 3.6638361517266027
-0.911680181036336 3.677511702173313
-0.9048711887152099 3.690869305286777
-0.9113739843963021 3.7132328399976386
-0.9125450375282904 3.7322728987510243
-0.9268150390405948 3.740302087605153
-0.9237698625181276 3.752300379710687
-0.9209748754004319 3.7722335743348334
-0.9214957258733041 3.7975525462198116
-0.9319521892268378 3.8012875909584927
-0.9434141514816609 3.82437922611958
-0.9484283245597128 3.845685299149392
-0.9412176283625702 3.8587643026372334
-0.9488019241400669 3.868219660005439
-0.9544325663845885 3.8904097798227615
-0.9529980601644685 3.9020287016257096
-0.9521375421530108 3.9155277969454034
-0.957421271670637 3.9407146179003645
-0.9625708371635741 3.944631454199698
-0.9727654241623243 3.976664679548421
-0.9781821769768115 3.9870721169740784
-0.9701453164616691 4.004840194258018
-0.967274728141264 4.012282052919282
-0.9716365645283902 4.029318947036009
-0.9866684830409377 4.056172152632626
-0.9942849149821099 4.06598926565732
-1.0022121946746325 4.08263353600027
-1.001292258389458 4.0953566758358315
-1.010554430940893 4.103254783249616
-1.0218758213107124 4.127564349566423
-1.0287036283681739 4.15119638792849
-1.0343312385029633 4.153458475336082
-1.054434331888875 4.168448337608804
-1.0478413512144387 4.191136397840568
-1.0590388118050071 4.1979189740845815
-1.0676261012106596 4.215707434614432
-1.072739516938353 4.233613798967119
-1.0811795067456913 4.23849814173916
-1.0878304737496969 4.255095127385527
-1.09282780896184 4.283127278673872
-1.0976229897775784 4.294964495638332
-1.1010393917629278 4.306823354099859
-1.1051402891801674 4.328273609822671
-1.1137972500320665 4.338461598521265
-1.1282493882863085 4.35656624601247
-1.1373174835495343 4.360909299597047
-1.146752817729578 4.37835025928379
-1.1531858837317006 4.398982040342302
-1.1516016529269797 4.41854378890343
-1.1711059830260098 4.421692818683762
-1.1770692136893566 4.441256228436731
-1.1830848309117998 4.445519686724911
-1.1865554755423304 4.473094481749366
-1.2003401672749483 4.476265871831377
-1.2137891506166603 4.499009962067939
-1.2118477990630852 4.498367440146639
-1.2211951663199623 4.512992668727103
-1.2412830523516722 4.531324439368766
-1.2434043654962925 4.549551217770595
-1.2624268791635425 4.55662982108156
-1.266360461726461 4.5765723778644825
-1.2826429393671572 4.586051035582507
-1.2983597394663602 4.595646249611324
-1.3093108203669421 4.621456635182678
-1.3221671859052466 4.623603812926141
-1.3277442518952391 4.637771539192733
-1.337647098111095 4.646029790428875
-1.345798873896461 4.6555487409720655
-1.352366100731501 4.677805566410898
-1.3685390422981543 4.680473998070768
-1.3844598525945817 4.699121187344892
-1.3911431121244193 4.705881004097681
-1.406799130978139 4.718811997012464
-1.412544347338136 4.729249481675401
-1.4306744947413008 4.741190707413378
-1.4310956516792985 4.751696440613384
-1.4469019758652972 4.764925951353071
-1.465037882472093 4.7878153298279855
-1.4716536993371119 4.789952725204995
-1.4883830933851483 4.799999759141418
-1.5159886052460871 4.815166429753563
-1.5207231682873663 4.8094020782014875
-1.529187168676837 4.825851930353799
-1.5424468563190947 4.845253757096189
-1.5516111292895376 4.85174294873945
-1.554560660574851 4.866004578740966
-1.5610427080453753 4.878997432344263
-1.58818254563964 4.88458265938301
-1.5896035019812438 4.902766958507335
-1.6122607698605886 4.9029019660318065
-1.6375674254467318 4.9165650038269835
-1.6471081208545921 4.915886375071032
-1.6632573577260898 4.935514614818613
-1.661597092810411 4.939390688048982
-1.6822141552021785 4.962404671478687
-1.694868696333926 4.958872804475658
-1.7031666380881594 4.9768152650600195
-1.7123380155308077 4.978661957572952
-1.7350710802313798 4.989604809494355
-1.739995805823452 5.016302035603882
-1.7652972509009923 5.0232399193320125
-1.7720817835928326 5.031135339701761
-1.795943115064327 5.0284988026189525
-1.8122057534557852 5.027858178595808
-1.8154338444031912 5.037724690785394
-1.8370635120243959 5.046514924230372
-1.8540144015257511 5.053619565902977
-1.8535332953766812 5.066010251828454
-1.8733391256157794 5.073080666268251
-1.8804650205986175 5.079911414269184
-1.9004411088650823 5.089319416016122
-1.9289045208154032 5.095516339684322
-1.945777324971765 5.102368103177989
-1.9693360536023916 5.105821403020808
-1.973100322430828 5.1054251109224635
-1.993920707642214 5.120774058253698
-2.000278662995442 5.123572134661018
-2.0149571071110906 5.133379137964698
-2.0362143874084015 5.136969643600803
-2.0654670293737993 5.140885904077868
-2.0704611488611895 5.15312427897761
-2.0798532127606415 5.151168295607426
-2.098481837274565 5.164764469683485
-2.1169819981947167 5.158857875428593
-2.124089110748627 5.171801886506533
-2.1393253310253657 5.167494578292907
-2.160970574103914 5.179073503942046
-2.177999223562525 5.181555464512574
-2.199824587309986 5.192437386822007
-2.2178025122361325 5.206758421872145
-2.2183831075658698 5.210581938099844
-2.2395319393237494 5.221711346431352
-2.257398870689295 5.213330263579507
-2.268823448524994 5.224903305887252
-2.285698621936792 5.221159623526469
-2.306279785604965 5.224924569354257
-2.3256775037270594 5.233240940338299
-2.350268909132626 5.2335010532978545
-2.3589529494721937 5.227293342468076
-2.373284120500231 5.262377580479293
-2.387132370625741 5.259173372390966
-2.402510639684845 5.266866562487431
-2.4256967775794136 5.2484132529047915
-2.450353826173644 5.252405389163249
-2.4442355411984735 5.264247063392122
-2.4711669525728768 5.252931580947354
-2.4806367116408783 5.262202433581028
-2.487722153432964 5.274010987975366
-2.517495932428406 5.262589264036354
-2.529402387858315 5.273166850789934
-2.5587998613935548 5.282406320520755
-2.5831132757060558 5.266064241376358
-2.5839443847142265 5.271252884334977
-2.5924975812788276 5.275849499121281
-2.627266532741478 5.279858657516363
-2.6351730813255427 5.263618335472358
-2.6480482675219252 5.275399973714899
-2.6621081293768074 5.272633041673015
-2.6879494441531255 5.271907381700429
-2.7125480705927854 5.2687250910358525
-2.7218853067116817 5.264268929911762
-2.7221996513177418 5.2715658634525075
-2.7561850893703745 5.276098482814163
-2.776769794730004 5.276750691515488
-2.7850739429741136 5.274651297084361
-2.808527551947989 5.279264160776078
-2.83380482840398 5.2620629329081074
-2.851074847388548 5.26229610141446
-2.864611410856304 5.268620735409543
-2.880794529884596 5.259085376120411
-2.894870535841741 5.265184176060802
-2.920558999348297 5.247302716323873
-2.9309741943605787 5.250964654315311
-2.9437117578305347 5.263063573833318
-2.9541832753099015 5.267683463671589
-2.9725552464275826 5.2640783800416395
-2.9935312485545005 5.249502734086666
-3.015030420437909 5.24308984383177
-3.024567738922483 5.239591245185757
-3.047689242960672 5.226893298409684
-3.065457518443809 5.232303329702681
-3.0843962901588964 5.23688174572163
-3.0972266860010715 5.234051011496867
-3.1170093880384653 5.227317111228041
-3.137717223745433 5.220176924641117
-3.1467415117318525 5.21563576651086
-3.160939067497619 5.219820638676535
-3.1689482290912645 5.22252170306451
-3.182230789594307 5.2146511623622525
-3.198158970297952 5.2121388422413055
-3.22208981506064 5.1917045533695685
-3.240882527299559 5.1987212624258845
-3.248662394448281 5.187368101332059
-3.2700682456659185 5.186584623817828
-3.30147164597551 5.186955015310195
-3.314947076324223 5.174286773703728
-3.3250960321149257 5.16122312676674
-3.323837072939477 5.167750930850273
-3.351943197254115 5.16465168826702
-3.379761675503451 5.154645887735786
-3.382723295956524 5.1511232814892365
-3.4061135008014154 5.138677356788501
-3.431036832353419 5.134922572559478
-3.4550760866056747 5.116537959322381
-3.4457733836309257 5.116353593646972
-3.466652748135422 5.119695325369519
-3.4795613313798843 5.117025666535531
-3.49725754329102 5.108238824238066
-3.5164306846882565 5.1005006647319036
-3.5349295488892944 5.092069701148521
-3.5528650844497944 5.074189096816703
-3.5676377624390767 5.068218387881378
-3.569815598497382 5.0712478898309
-3.5975699715099445 5.047146262972119
-3.6123845365981944 5.047106523172744
-3.627244638806601 5.042454322297481
-3.6404647802105146 5.034699784722371
-3.655661866129084 5.029378229549007
-3.6663232146173295 5.017689585313167
-3.6795637590010646 5.004918337653176
-3.7067496079007736 4.9935816354580425
-3.7132261180969945 4.977263547582849
-3.714284120899344 4.971002391471236
-3.7681068757018505 4.943600889718998
-3.77022839713726 4.945893988976583
-3.7736272612910957 4.9477874231336445
-3.781511623106331 4.930978651564599
-3.790994115551859 4.9280929643455265
-3.8202188893297864 4.914602278143707
-3.8252390152656672 4.895668596060873
-3.842089916223145 4.900221834506073
-3.8472800054329084 4.882569426725312
-3.8738019208473258 4.871615591489449
-3.8776086730145485 4.868498267742347
-3.9053843694899006 4.839927781003579
-3.9022074448783775 4.854177340495456
-3.92859473138105 4.835202664849063
-3.915198759979305 4.843238171747086
-3.954950272873062 4.812802686051702
-3.986695038432496 4.791298352142794
-3.9541948630315074 4.818414121764018
-3.972883616917989 4.7927971075065345
-3.9882416172179087 4.767354628104029
-4.012868248501849 4.75647623288413
-4.037327736536443 4.732052783516737
-4.035429685489767 4.74584378197582
-4.046108853869159 4.725840756178219
-4.0611397803266325 4.718320391596551
-4.085988388503673 4.697416797465537
-4.090080603813691 4.695062284625799
-4.091715440092525 4.681019419272159
-4.113668101617319 4.676887194376199
-4.114787825143242 4.652166199355125
-4.1354615735874125 4.627506679692062
-4.148640354225207 4.624789009032131
-4.130353968740603 4.628828515522182
-4.151108734945917 4.597410584782139
-4.1599656966355685 4.58836847343
-4.174311042666415 4.580413725047515
-4.19219920708728 4.5502601383522085
-4.21130716566467 4.54190094691106
-4.216036054030981 4.539867498289435
-4.242148468871547 4.527705567147962
-4.245474140526795 4.5028450174029615
-4.2499970412057015 4.5110366485563365
-4.253673842134386 4.485544269756076
-4.255993951559864 4.471662800976755
-4.277709785336523 4.453726161085549
-4.281564262666625 4.430731635733726
-4.285301028873532 4.4218713182710925
-4.304213173449435 4.407787681274661
-4.333288402399376 4.380075579249324
-4.326174344763685 4.377726945173961
-4.331964183386122 4.378854055797213
-4.348757146351899 4.367821608338516
-4.3582327253289925 4.342894263792449
-4.376605063295553 4.325096934621725
-4.3936036776214005 4.300584767307249
-4.397502420284778 4.295341029111339
-4.395755486932929 4.269990629318489
-4.395049541754771 4.2698220137237035
-4.41293763568556 4.240977664283894
-4.416094467712449 4.228072770774757
-4.422132641666912 4.2117527200991445
-4.421797343770012 4.203836548645442
-4.4243678098067205 4.180307990656529
-4.436505367499351 4.165036243671462
-4.438268481383284 4.145026467046469
-4.44289187132194 4.159652833237861
-4.443764112123205 4.137670134063319
-4.463845964802694 4.114542186272839
-4.470688926629387 4.086013738916289
-4.478193249302381 4.069924478065008
-4.475629469421108 4.059113299562464
-4.473752126404047 4.04708898334915
-4.496970884865911 4.019978968634321
-4.510961621097643 4.018170536136176
-4.506814543879359 3.995892454049858
-4.504556444454327 3.9902690864431984
-4.494720819297014 3.9857421487498907
-4.522666929233683 3.9472681644299428
-4.53639236299646 3.934126940672501
-4.536565318478786 3.9241072738723317
-4.545474316824401 3.9010606433566317
-4.543547478759897 3.89925236091873
-4.554428168603973 3.860478519423603
-4.5592709506835085 3.853834423388094
-4.569017430753016 3.8369381411187584
-4.565155946743641 3.811574089380142
-4.558564028010443 3.8032038039734894


==> datafiles/noisy_radon_signal.dat <==
1 -4.1041181942151725
2 23.48201556660265
3 -24.256007739858994
4 -31.11943202900505
5 17.548932006246137
6 -43.288852042191856
7 -5.727147990432086
8 23.430621182457998
9 -20.207838481633146
10 47.47827883828149
11 -18.273965422154482
12 1.2516624572234745
13 -6.794439994605045
14 32.270690444561346
15 33.284978878102095
16 -1.0527445597726344
17 -19.5729394055606
18 -33.20505629772424
19 -40.435405034304
20 29.484022253853826
21 -15.211202833728235
22 8.21335554966969
23 28.813931120148837
24 78.99657530410536
25 68.29650941168326
26 81.56857239073744
27 127.98727095909743
28 140.44428677220918
29 151.29637304121954
30 143.94049944892052
31 204.6825420220792
32 181.44309468504218
33 228.92790967803907
34 151.81401660274898
35 211.8645818839801
36 225.77563300925016
37 291.6775998400727
38 242.8077557982687
39 208.42660005652942
40 230.71047763166428
41 347.913638958585
42 258.6901685535898
43 287.34081718470185
44 255.4371921356234
45 286.6497590458377
46 302.7687936913201
47 293.5473276103867
48 318.113970988524
49 325.2587607090651
50 344.1847095864504
51 321.6892193733948
52 295.2585506582003
53 365.5709814499054
54 354.2497016006613
55 392.02329788908315
56 382.5994609170268
57 335.59578129726316
58 352.8419333330191
59 405.00716777577895
60 441.9411332567383
61 349.94828240141
62 290.1695668318595
63 380.11826492810906
64 398.8534318951064
65 447.36335700512797
66 371.75331971988453
67 405.9575329541204
68 446.0352329328378
69 414.49318131107856
70 469.6997911561459
71 359.28018104354896
72 436.1085060199038
73 418.4610810483236
74 474.54890400026363
75 411.72647407642444
76 463.3947370875675
77 407.0042144522178
78 458.91545108726694
79 504.4158292319769
80 448.4839358045504
81 477.86446308194576
82 445.64181516948264
83 428.3542175890692
84 470.2678461993342
85 508.8618689622841
86 460.93767073652975
87 520.1174395267795
88 485.83814501398535
89 514.5525672666732
90 490.366414520503
91 521.8909034514922
92 439.61697609518046
93 499.9416779438609
94 476.3509682196633
95 508.10928234593837
96 540.4756457050623
97 549.5117655174665
98 577.5710493703647
99 486.7616045914864
100 587.6401441709362
101 485.27063513791467
102 555.4411782135259
103 522.6709784053199
104 516.2396552669031
105 559.2928784481761
106 517.6395758047337
107 550.97708385505
108 594.4014118343921
109 559.1239406323087
110 573.7635238714718
111 579.5957304533609
112 573.9119595673594
113 540.0450869763852
114 543.8854166626912
115 609.7593773737876
116 600.312257027694
117 557.5097455672071
118 572.7734850591753
119 546.7137451481019
120 583.4248455743444
121 592.399968143675
122 592.8445786671957
123 587.8257792290725
124 601.0130895649779
125 660.6403174124307
126 615.1897424665954
127 580.6362282331261
128 605.9890203144811
129 635.2619979137885
130 584.9395753044321
131 629.0465048552591
132 567.7905516055303
133 645.6503868226959
134 604.9392248170519
135 677.503186958816
136 694.3864532195819
137 583.4501667571303
138 610.931107443744
139 610.1201481982914
140 606.9071900901495
141 580.7981117613474
142 614.1560216722896
143 608.2737079988036
144 622.8825143413269
145 658.6504907496824
146 669.3781097016573
147 705.3459884232669
148 629.4839021054479
149 699.5300068826213
150 667.2790660705908
151 678.4297785071798
152 671.362432433655
153 716.4605528542377
154 663.7494440036498
155 680.5028964456612
156 646.8575666771002
157 657.0998082798279
158 632.8581571135118
159 647.3776086416575
160 647.5819196691526
161 681.6680391684005
162 704.9378574350225
163 678.6649867263113
164 706.3341110939245
165 737.4494842205982
166 685.3331236423079
167 694.033132495349
168 758.9498892337072
169 654.0527414552812
170 612.3754873556773
171 717.4978725470767
172 747.1216359779944
173 701.7381946504332
174 669.4901651329915
175 675.9249457002476
176 726.7685174571817
177 690.0035007543049
178 736.1656154867925
179 780.5533288153248
180 740.2279363736117
181 678.3825979802064
182 775.5190461535386
183 720.8946024839654
184 700.2446748945738
185 735.8750235629642
186 746.5259895030692
187 743.1505355011707
188 730.125044426175
189 796.6410710494197
190 760.4596759880444
191 660.7857975136051
192 767.5144966457322
193 746.6892942710867
194 744.980415923803
195 750.337939796379
196 722.1521760344222
197 718.1275226555848
198 732.1814050834835
199 692.9620603308034
200 752.2147760683183
201 713.0089968135735
202 777.4344462419147
203 820.5993948005078
204 808.7432770721418
205 773.736775825329
206 805.963039859203
207 734.5988140098458
208 770.1479135309366
209 806.4296860882033
210 749.6929859022175
211 727.1695295146068
212 777.2776784300578
213 780.1140485554155
214 775.7760252876278
215 803.5477987248586
216 759.7111394512852
217 738.8447952183345
218 816.9193817585366
219 782.6180480597387
220 873.2915405448194
221 801.6234977856178
222 767.5091379767007
223 767.5328917307144
224 741.4167827704875
225 787.6737852955489
226 855.7065700825893
227 818.0576200278489
228 811.6294242062401
229 809.8060829076867
230 841.8322137237927
231 824.9329058850822
232 819.2558762113766
233 789.339135284486
234 822.8648838228827
235 875.2093970807398
236 820.8340613056143
237 794.0690051459941
238 788.5137572101568
239 810.1392243290742
240 820.3988191481063
241 800.5007603077456
242 811.5949276431224
243 833.7160488842733
244 859.3234335241534
245 805.2075821887827
246 863.6633783682378
247 857.3162520264848
248 872.6265865612139
249 812.0544047937444
250 867.7858648521474
251 817.459667494676
252 849.913361781606
253 797.0998207860675
254 842.7694478134583
255 789.7993960498274
256 832.21310432777
257 843.2954765258253
258 773.6010825140964
259 847.732506926197
260 862.8706202736781
261 800.2124852225538
262 888.4209001995508
263 833.6773518048919
264 834.2809231518785
265 855.6837736768408
266 822.6487118804349
267 859.4243073337411
268 812.9542598864479
269 939.4298576149165
270 861.6096233020272
271 884.6143593523492
272 875.6963393902838
273 875.3496072396201
274 804.8101091149857
275 813.7258684694789
276 832.7484803196982
277 872.6693885936182
278 891.2340009019671
279 869.0169380878727
280 900.0130042041998
281 824.8938484168074
282 887.8477523994317
283 821.5054709100837
284 833.143873306017
285 874.3575634643325
286 967.1914680176292
287 895.878095666501
288 854.6622882987435
289 898.003323798293
290 878.5440734588728
291 893.0532441454606
292 900.3287481544086
293 817.2995532844845
294 851.48034551408
295 908.4068363894816
296 867.9334855940825
297 923.9471890226758
298 936.4865612566438
299 916.1439569017975
300 880.5201860533821
301 839.988290089712
302 935.5820284763705
303 894.4810107453488
304 837.4704957348554
305 848.7376969864281
306 847.5718541648666
307 887.9807576836142
308 912.8610607634465
309 947.9174894814722
310 904.2184710269319
311 909.1057775968604
312 839.0258214912515
313 877.2723117347431
314 928.6091275103198
315 939.8580062923915
316 886.2693711689459
317 870.063869573359
318 916.6709543686051
319 927.8866985847378
320 862.3288342281211
321 926.9135256431209
322 845.6054465010093
323 860.6188614966854
324 937.4008635052136
325 911.7094980327709
326 895.5473032188833
327 883.0276953168132
328 897.3146345542727
329 909.9191924947509
330 905.3155809660132
331 929.9289102668849
332 981.6294782492292
333 891.2839055786261
334 932.2262360539947
335 962.225748196217
336 952.9751960673414
337 890.6222749936924
338 928.8695803242944
339 884.5179825574044
340 887.2648697960908
341 934.7947991748478
342 950.34252496783
343 885.2979028823618
344 942.4650048940547
345 903.3220729566174
346 935.6751994133909
347 937.4361741216672
348 908.9787259140567
349 934.5898000601971
350 891.2359045546251
351 912.9893861470986
352 866.1561468283818
353 878.2437709788663
354 783.7047138456992
355 831.9323513514969
356 849.2480462860095
357 735.3424058052749
358 837.3574436986274
359 826.3708992134302
360 875.7671155912485
361 871.0432670573796
362 822.7222973537528
363 841.8261313438703
364 796.9554833818455
365 755.1108246324546
366 816.6988799823351
367 804.5429206258983
368 815.1345804396323
369 745.1955706668692
370 715.4274981444772
371 753.4491794267996
372 794.3747479404922
373 814.9060568815826
374 809.9730456401538
375 762.8530730925443
376 788.485166606066
377 799.8714703011237
378 718.5071908728165
379 725.5757417974479
380 761.8509946567124
381 713.2838791835958
382 736.8933679859169
383 737.0393992633432
384 729.6586921242198
385 745.8211377294883
386 710.0574754426469
387 747.7060865659423
388 803.1166509792253
389 803.4062885387211
390 721.5900548713784
391 766.6762981636545
392 763.9105539647312
393 733.7462476840311
394 736.6425074349904
395 759.3528757034668
396 712.4778922352008
397 725.6600404848216
398 703.9099285466747
399 721.755487043242
400 670.3410163888914
401 705.4283457972418
402 707.6586332488089
403 648.3455919371078
404 738.1213380634013
405 766.7800915346548
406 719.450432414898
407 680.6324640144055
408 756.2010441144441
409 709.2802674439747
410 712.1096396097782
411 776.9049753112055
412 697.3895108009384
413 710.8367502338605
414 681.0875446545134
415 712.7765342315154
416 722.4946228998762
417 660.6885323113288
418 719.1268135243015
419 685.6770111897623
420 737.6613661309385
421 687.5666722339294
422 679.0817539916205
423 632.8103887029662
424 661.0836682902449
425 710.8973407124332
426 742.3589728778248
427 676.0782450459654
428 628.6417270975917
429 727.3066834591717
430 639.0288210628775
431 683.7653568851755
432 700.8650658111617
433 656.7233677924942
434 663.3094389661554
435 680.9494059885302
436 695.0394193105689
437 712.4878244671959
438 691.405156035267
439 664.0619294620069
440 662.96637458785
441 710.7843284913082
442 637.6421562880064
443 666.0256839106694
444 669.9012552623959
445 645.7870762944721
446 646.2791845940494
447 691.7908298679034
448 613.109016531289
449 708.6512757066323
450 705.902786978924
451 680.8003659328589
452 617.0888772205722
453 627.9351571569872
454 620.2979858107193
455 594.734739626956
456 721.4365779113325
457 659.0894898159281
458 693.0893881211077
459 646.2493378148115
460 643.0727211823546
461 653.6010159202697
462 675.0082904823516
463 723.4603967539168
464 659.1913889437056
465 630.314640059187
466 631.9789250155237
467 680.8970730984861
468 669.2820661831578
469 663.3420646115675
470 718.0134627106285
471 607.4934981612117
472 644.1356366200422
473 660.1313288982269
474 700.6338181931917
475 661.5959420372913
476 685.0215011444614
477 635.0407605857341
478 676.729426020323
479 697.1351049700593
480 670.0285517214818
481 700.8469216704783
482 646.8852170636211
483 665.675417128828
484 666.7062101895698
485 662.5830340807105
486 732.6571871825735
487 633.2816950177455
488 665.3081083937216
489 714.4931678280817
490 651.306717851272
491 621.9503640859348
492 649.2614506713093
493 622.8130346888461
494 626.8574571955174
495 614.2297138268626
496 708.0192670379952
497 656.6192488710609
498 749.6501704266668
499 657.5836077118983
500 648.462050716769
501 653.635385004077
502 664.5739237412969
503 675.4960062382755
504 651.0125595975613
505 680.2572546458484
506 704.0318739851858
507 670.0408647594412
508 658.8375541965022
509 646.3079931931013
510 693.765144308992
511 687.453723396479
512 632.7110239842258
513 700.2349547402713
514 648.6727007387519
515 648.3312182275683
516 642.1704605526318
517 650.1234843034629
518 621.0526098059746
519 607.4460659614845
520 590.6750469973974
521 649.617273402436
522 604.9477581480556
523 602.627029070163
524 653.6083876586612
525 705.6922588200378
526 633.5954880654396
527 665.8066783240025
528 682.9530538347984
529 621.8112289330932
530 687.3850632650012
531 675.226435266289
532 693.2605603120048
533 614.5320654462975
534 628.9429604018341
535 624.0441547592362
536 644.4241017152209
537 633.5495612639031
538 661.8258244357392
539 617.3981127223336
540 636.7245925107575
541 627.2372264951516
542 668.0298157388851
543 638.3951272194619
544 659.0942937849331
545 675.965719011045
546 630.9608351229075
547 639.3647470101878
548 575.7992237789615
549 609.1902056272809
550 659.316571938027
551 681.3189020857739
552 671.4816381204784
553 553.4191603105313
554 696.5331585100226
555 697.4007867779183
556 636.7026213193965
557 644.5140652129146
558 628.6637320092858
559 690.0283607549597
560 601.633495185679
561 558.536665190076
562 610.4707221123875
563 675.731402481193
564 671.3217277533713
565 692.2195607262105
566 656.3638295481784
567 678.8898579253488
568 639.7175860589268
569 664.1026321340034
570 667.6640741384691
571 632.6907085545249
572 681.2193103663673
573 660.2253075265739
574 693.7407507964763
575 702.0882445748977
576 649.1233528207008
577 651.3694122926863
578 655.4435093705013
579 724.460676729561
580 633.8154715160022
581 710.4479874059832
582 672.1355769962
583 641.9300998918382
584 647.6726130845472
585 699.8610536960433
586 688.7940555063698
587 740.1744920843771
588 648.3126392811997
589 692.5719397804986
590 644.8131896842309
591 676.3315543460292
592 697.833831311954
593 620.8708964284125
594 758.1293194517557
595 707.125187809415
596 668.3911089825538
597 708.5683632191606
598 693.0245994291523
599 690.7753574675062
600 691.0579092764988
601 645.254746183113
602 682.4747830578445
603 682.4804767190514
604 682.2054928116283
605 652.9914014275874
606 663.6491420467142
607 729.6576667109532
608 727.6323459983024
609 717.9815346504155
610 736.8436390640123
611 686.8708748180181
612 679.3476992619368
613 759.7329935399154
614 685.9195874342143
615 688.3280324304188
616 664.1789725051244
617 743.8069695490556
618 719.1531732542329
619 722.6751473102905
620 740.796487145774
621 686.4551353581687
622 703.9634202944709
623 706.7288662170747
624 658.7240178081754
625 699.518618161108
626 690.177223596607
627 753.9351722729741
628 753.7108667490511
629 744.0948068673132
630 729.9513671052277
631 726.3099364527884
632 673.2647924218847
633 756.651864014061
634 741.7389907286744
635 795.2109419715767
636 719.4511994245315
637 740.7270942236835
638 718.149659140998
639 762.5519558414943
640 752.5476469929042
641 725.3863950861397
642 843.101723269449
643 762.4179640519176
644 760.8799967182212
645 750.6392455750192
646 689.8014707836701
647 822.9530013187818
648 792.1585914313073
649 747.8328525625348
650 820.4511904943594
651 769.3854399827075
652 814.3618604509666
653 741.1854191307103
654 781.2192659426146
655 808.66632310198
656 823.9357514088608
657 830.8906226541726
658 784.0530845909389
659 793.3452593697909
660 826.467081944951
661 788.2695386398284
662 748.5900015512337
663 817.9224858086465
664 811.1827560764644
665 766.2422175754997
666 780.7289275706792
667 881.7028153373091
668 811.6907803202408
669 824.1909823415501
670 819.3948227929905
671 863.246583955941
672 879.7715629954621
673 793.3854251020764
674 839.5783864128649
675 799.5187702607963
676 885.0554588390729
677 934.3163487032037
678 845.845693282347
679 837.3763125486454
680 939.382388992631
681 854.8875265392493
682 956.5019997943897
683 900.4775905404771
684 911.134287403415
685 935.0341850857893
686 935.8477517008189
687 882.8702235660706
688 913.1069495536037
689 919.2678224150422
690 867.7787012552859
691 968.2812451289404
692 924.0398993916783
693 965.8742856427714
694 949.4902302569071
695 982.9495725558664
696 934.2801376874186
697 960.7434799850547
698 931.7474125029349
699 912.021102010127
700 924.231188978705
701 881.9604572975611
702 1000.5000079161903
703 885.1782012736032
704 912.4571019617086
705 902.8761366966169
706 911.2496541796316
707 859.1610680152735
708 901.0530380554959
709 906.1311849732624
710 905.7723327138024
711 903.3580782989138
712 896.7456120411997
713 894.485558065185
714 870.9640350476211
715 925.7695754056213
716 890.8927275324419
717 836.9644780017625
718 929.9368676281772
719 818.8250507483851
720 887.8200234037092
721 825.5238027729994
722 918.775036257903
723 929.3123900820432
724 908.2218061133431
725 901.4905472917868
726 883.0846496943624
727 814.4972461650171
728 899.4362636153251
729 903.534800400146
730 864.9387246345923
731 874.8967105648959
732 870.9545936804758
733 874.9535197554999
734 797.1699733608223
735 860.8338147671568
736 895.3249068898591
737 856.615394514933
738 885.337817891643
739 862.5673815143897
740 885.5874466204682
741 904.7671611156863
742 833.5835934830121
743 880.6009303462712
744 870.1707247069888
745 839.2733663742357
746 830.5399697573848
747 808.7725266829035
748 932.48788990417
749 863.0498860758671
750 927.101171199058
751 922.9857697861486
752 850.6957880461358
753 840.2474810562962
754 894.4445457705567
755 890.3926144740497
756 846.3180004845252
757 819.5936827092338
758 839.2077115535882
759 907.6751605516824
760 847.6650588418793
761 787.2653695711657
762 846.1145811496199
763 867.5760427742185
764 846.0238818174305
765 871.2042849799313
766 816.9043026336765
767 895.4530371047946
768 888.011562515034
769 867.5094875390364
770 914.022090436467
771 820.7702749336705
772 863.3779174264589
773 854.7232840168621
774 807.868117291721
775 891.9557336073864
776 774.2514850067613
777 874.0173965807659
778 840.8013694402086
779 786.8189765577275
780 848.9738227950043
781 722.886135969795
782 764.0404695835128
783 795.1401040913595
784 866.9042167164995
785 833.7474592416756
786 766.2805314589342
787 815.551054980807
788 788.3303300758387
789 764.4950788377753
790 841.945832080201
791 782.3837776997188
792 889.942210014471
793 821.284163467163
794 854.6816525650054
795 861.7684722567259
796 807.1097845734846
797 790.8044722132423
798 741.6708218200665
799 748.7109970631436
800 865.0124697423698
801 817.1707924086361
802 768.2638543247723
803 809.5037311173912
804 735.971978385359
805 801.7211334258354
806 796.2710276497663
807 788.5985076829411
808 774.9862853696221
809 850.9493510471308
810 848.5246633998817
811 808.990997124482
812 847.7284410450692
813 770.3407969284622
814 767.149554016396
815 749.4446245316774
816 773.0222690142768
817 749.5428878047937
818 743.5591655995821
819 788.2961351673109
820 775.6073322685135
821 774.0325660489495
822 776.3147274236326
823 779.6312228660047
824 748.5675208483236
825 784.6539549180139
826 777.4686530850565
827 746.6090304228261
828 751.6837675109152
829 717.9315568263119
830 786.155302834994
831 748.2640380677927
832 778.2557015001729
833 798.2897526942057
834 734.4024329342793
835 780.5371028084209
836 795.7039602148672
837 712.4916321116515
838 747.9654784384177
839 750.7867915131376
840 735.0877055734328
841 736.1354482269257
842 707.8487271207706
843 782.6744928073728
844 772.8843748531974
845 729.0592199207595
846 757.5486173158553
847 637.6360086154056
848 732.4340975046931
849 780.1156192106645
850 697.6902869933041
851 731.6245364537263
852 728.3667110465929
853 726.5332114599638
854 734.468823674791
855 698.3139062498216
856 676.2749792494814
857 629.8846769654012
858 688.2554577088773
859 744.5661579782226
860 693.7862051508561
861 706.9345489645699
862 644.6686313478522
863 680.8273569479969
864 696.0063823067034
865 676.192718376275
866 664.4893376276613
867 720.9242555849962
868 702.4773865592447
869 641.7137637875733
870 585.5233682767957
871 706.5907389313955
872 630.5796277221573
873 669.2413789368093
874 625.2449705679595
875 611.1144031427565
876 636.9661914436925
877 687.4353649470145
878 593.2406144239804
879 643.5534448232388
880 643.9852112053085
881 639.6467855471719
882 643.2534291921104
883 637.9145574564013
884 607.2747472426788
885 584.0885935375413
886 598.6796829569148
887 625.0156393465012
888 675.6432246715057
889 637.1854305174526
890 671.4981006384206
891 582.876369223952
892 684.4354909677555
893 625.7763188389766
894 630.5677635646887
895 605.0577093284593
896 580.3801756158973
897 633.8387308697897
898 636.0007550232195
899 625.9449497441296
900 557.9048205108289
901 626.7854319575372
902 586.1057721845716
903 622.7234013694749
904 603.4262253803779
905 562.2038151170873
906 553.8357808891783
907 642.7394558585069
908 524.5006840336473
909 663.5886583468713
910 516.4621167600475
911 581.3115601345911
912 555.7238059749543
913 570.7991163863215
914 531.9379761940133
915 527.4451346967139
916 561.173638007701
917 571.9436963587096
918 604.5000284948028
919 520.7187062617085
920 490.7947623927879
921 556.5937006224558
922 476.0527961550601
923 516.9131355623794
924 552.4685768758668
925 554.7136171850968
926 533.3710262273175
927 601.7601527806365
928 514.8182906512998
929 508.2363971644376
930 524.1882595558558
931 586.3131153167741
932 541.3119590858882
933 577.7482232033974
934 488.362030319288
935 501.09363901167495
936 454.14761162929926
937 494.067357454591
938 470.7450834938164
939 464.02216245259575
940 451.36441255082553
941 527.3380484533158
942 442.69083059462423
943 456.2527374066015
944 504.7248789306411
945 483.89799092013493
946 457.7346347584562
947 457.4758105851265
948 415.4719152389698
949 443.5875622135562
950 441.1645195636641
951 460.43820285324705
952 455.76560656180754
953 474.06610266335326
954 388.1355922422066
955 414.9087595019565
956 471.6480733829639
957 428.2799098756488
958 434.0410640253178
959 464.5959592051057
960 424.9214441131483
961 458.1528799555566
962 401.9700071426172
963 425.74770745190784
964 406.72813777079796
965 379.5779928915401
966 386.4631226695072
967 382.2682427641775
968 396.73391368964485
969 413.4960889795566
970 330.7501775261744
971 394.5349411981168
972 339.5589369918546
973 360.60952193164786
974 440.3430361375653
975 309.6331795272329
976 295.5909275312868
977 375.9569438924684
978 329.7181994440748
979 311.2182047754712
980 320.548268563586
981 231.58229352270837
982 303.72016148319875
983 275.24230913400845
984 307.1447578969324
985 311.40715591888556
986 297.8545213996996
987 245.83617609862443
988 205.90709284642747
989 243.862482027989
990 219.86891663575636
991 200.14695389785663
992 264.1129261926246
993 164.29437511640708
994 227.58197754684144
995 212.94470966449663
996 154.4496531794367
997 190.96496179101692
998 155.45311437878254
999 132.3001533002046
1000 156.64835188356653
1001 121.14851346502009
1002 121.19470444918625
1003 25.177229744399263
1004 139.35182710912324
1005 29.30812322865485
1006 25.455074872290883
1007 8.140615516341946
1008 -28.43142281974999
1009 6.526860819580974
1010 35.06989669924792
1011 48.81538792910134
1012 6.153049211131689
1013 1.8944593506913363
1014 -49.40543030435042
1015 -38.05807464694684
1016 -29.00424192694206
1017 -36.45358940327273
1018 -2.941632869787034
1019 16.268557177234335
1020 31.85148644412196
1021 23.111941076924868
1022 -71.7353036850983
1023 55.22660313265045
1024 -39.75871459858207


==> datafiles/points.dat <==
1.0 0.0
0.9921147013144779 0.12533323356430426
0.9685831611286311 0.2486898871648548
0.9297764858882513 0.368124552684678
0.8763066800438636 0.4817536741017153
0.8090169943749475 0.5877852522924731
0.7289686274214116 0.6845471059286887
0.6374239897486896 0.7705132427757893
0.5358267949789965 0.8443279255020151
0.42577929156507266 0.9048270524660196
0.30901699437494745 0.9510565162951535
0.18738131458572452 0.9822872507286887
0.0627905195293133 0.9980267284282716
-0.0627905195293134 0.9980267284282716
-0.18738131458572482 0.9822872507286886
-0.30901699437494756 0.9510565162951535
-0.4257792915650727 0.9048270524660195
-0.5358267949789969 0.844327925502015
-0.6374239897486897 0.7705132427757893
-0.7289686274214117 0.6845471059286885
-0.8090169943749473 0.5877852522924732
-0.8763066800438636 0.4817536741017152
-0.9297764858882515 0.36812455268467775
-0.9685831611286311 0.24868988716485482
-0.9921147013144779 0.1253332335643041
-1.0 -3.216245299353273e-16
-0.9921147013144779 -0.12533323356430429
-0.9685831611286311 -0.24868988716485502
-0.9297764858882512 -0.3681245526846783
-0.8763066800438636 -0.4817536741017154
-0.8090169943749472 -0.5877852522924734
-0.7289686274214116 -0.6845471059286887
-0.6374239897486895 -0.7705132427757894
-0.5358267949789963 -0.8443279255020153
-0.42577929156507216 -0.9048270524660198
-0.30901699437494756 -0.9510565162951535
-0.18738131458572463 -0.9822872507286887
-0.06279051952931321 -0.9980267284282716
0.06279051952931372 -0.9980267284282716
0.18738131458572513 -0.9822872507286886
0.30901699437494723 -0.9510565162951536
0.4257792915650726 -0.9048270524660196
0.5358267949789968 -0.844327925502015
0.63742398974869 -0.770513242775789
0.7289686274214119 -0.6845471059286883
0.8090169943749478 -0.5877852522924726
0.8763066800438636 -0.4817536741017153
0.9297764858882515 -0.36812455268467786
0.9685831611286312 -0.2486898871648545
0.9921147013144779 -0.1253332335643038


==> datafiles/points_rand.dat <==
0.8642299858806112 0.057747984137500874
1.0486604836506346 0.13462685454823586
0.8533763669457758 0.21152685928619508
0.7603181864565601 0.44104851934790446
0.7644539888272646 0.5429090270115153
0.7930649572545942 0.6166578543141971
0.7569205216025625 0.7799713228318411
0.5994834753809326 0.7352103788836316
0.4746252572269957 1.0340868573962512
0.40498567829951 1.1007628536419383
0.1794698939228782 0.827655208320866
0.03482126896923443 0.954036280166367
0.17881571792488726 1.1289333659808989
-0.144765328454096 0.991016124665934
-0.14403537678457712 1.0814944024311572
-0.27713566657914734 0.8098253017921574
-0.35318521760514354 0.8099847007933058
-0.5785440493059485 0.8458754372410783
-0.5243544574965979 0.6075978699880081
-0.6123922548536235 0.7482977618714324
-0.9509258438952242 0.5831059357828157
-0.771983143326721 0.5271216406443646
-1.021487369347452 0.4126094261251903
-0.8663709026525096 0.31960003897713796
-0.8648797820692435 0.2560694233131213
-1.1409165665162326 -0.09804286579226838
-0.9736220763363601 -0.0035693411368519085
-0.950725164214894 -0.23448476787598663
-0.8966486921390194 -0.19262883523661034
-0.9372302378870824 -0.3977068299992982
-0.9585682669779267 -0.5570962900423309
-0.719423171315019 -0.6540360924793023
-0.7408449513779459 -0.8961802052854836
-0.6596257991106467 -0.8311088630941559
-0.5667098912088572 -0.9094658059002605
-0.4066573450734693 -0.8670172670692282
-0.15530470526863574 -1.0963309580815475
-0.19288142624573135 -1.0695492577646768
0.16607787018642742 -0.8299548664488569
0.1669285782598199 -1.0462617314714493
0.418190835843772 -0.9757832927961143
0.38489031520226674 -0.9048292005594751
0.6679165476385271 -0.9542746743724573
0.5491428587032419 -0.6344730376609107
0.6444351442013306 -0.7224881136996792
0.693053662102439 -0.531016923304654
0.7283350477138474 -0.4196402826992302
0.9567952727132779 -0.5285279137065761
0.8880631107474859 -0.26700946210448256
1.1720311474637022 -0.17914923336896416


==> datafiles/radon_dgm.dat <==
3433.294677734375 3438.870849609375
3433.22705078125 3440.31982421875
3430.33642578125 3436.0849609375
3429.37548828125 3434.041259765625
3427.6767578125 3432.271484375
3425.9189453125 3429.653076171875
3425.762451171875 3429.359130859375
3423.93115234375 3426.380126953125
3423.62255859375 3425.426025390625
3421.070068359375 3421.843994140625
3420.925048828125 3422.055419921875
3417.608642578125 3418.5107421875
3415.075927734375 3415.586669921875
3413.98779296875 3414.150634765625
3411.0654296875 3412.528564453125
3409.6884765625 3411.902587890625
3407.6513671875 3409.53369140625
3406.039306640625 3410.007568359375
3404.39599609375 3407.806396484375
3401.807861328125 3407.06201171875
3400.83642578125 3404.929443359375
3398.08642578125 3404.654541015625
3397.1435546875 3402.381591796875
3393.885009765625 3400.936279296875
3392.339599609375 3398.712646484375
3390.780517578125 3396.303955078125
3388.371826171875 3392.81005859375
3386.466064453125 3390.376953125
3384.108642578125 3387.603271484375
3383.277587890625 3385.345947265625
3379.97998046875 3382.12841796875
3379.7314453125 3380.286376953125
3376.322265625 3376.926513671875
3366.1181640625 3367.352783203125
3363.225830078125 3364.714599609375
3361.32958984375 3363.60400390625
3358.009033203125 3361.20458984375
3355.3134765625 3359.2724609375
3352.464111328125 3357.524169921875
3349.7939453125 3354.783935546875
3346.334228515625 3350.417236328125
3343.80859375 3348.5185546875
3341.732421875 3343.504638671875
3338.452392578125 3340.28271484375
3335.980712890625 3336.395751953125
3332.315673828125 3333.119873046875
3317.684814453125 3319.3916015625
3314.72119140625 3315.62109375
3310.004150390625 3313.453857421875
3307.339599609375 3310.11181640625
3302.782958984375 3306.659912109375
3299.1513671875 3301.362060546875
3295.123779296875 3296.696533203125
3287.060791015625 3287.58642578125
3270.9130859375 3271.7041015625
3261.3984375 3264.49267578125
3257.807861328125 3260.0283203125
3251.768798828125 3253.642822265625
3247.02197265625 3247.4951171875
326.63128662109375 3442.592041015625


==> datafiles/radon_noise_dgm.dat <==
3622.36572265625 3690.877197265625
3586.4736328125 3587.556884765625
3560.01171875 3652.492919921875
3545.108154296875 3571.407470703125
3543.9111328125 3551.32177734375
3532.158935546875 3536.11669921875
3503.09912109375 3506.934814453125
3489.732421875 3515.821044921875
3478.616943359375 3496.997802734375
3468.39501953125 3491.939697265625
3423.170166015625 3462.001953125
3379.99267578125 3383.1728515625
3376.658935546875 3388.69677734375
3367.026611328125 3367.479736328125
3358.07568359375 3369.277587890625
3350.031005859375 3397.623046875
3324.8759765625 3343.439453125
3322.994140625 3335.702392578125
3284.8408203125 3289.467529296875
3254.856201171875 3258.580078125
3246.295166015625 3263.8525390625
1649.598876953125 3695.6123046875
1641.8133544921875 1646.2979736328125
1635.468017578125 1646.2979736328125
1625.8499755859375 1629.955322265625
1619.7720947265625 1629.955322265625
1618.24560546875 1624.8568115234375
1617.6097412109375 1622.407470703125
1611.26171875 1635.1876220703125
1611.0281982421875 1611.9605712890625
1607.0869140625 1607.8367919921875
1605.5570068359375 1617.578125
1602.6678466796875 1610.8662109375
1602.2078857421875 1604.3514404296875
1599.882080078125 1614.811767578125
1599.0457763671875 1613.3717041015625
1596.236328125 1603.0330810546875
1592.76025390625 1603.8387451171875
1591.8155517578125 1600.2513427734375
1575.2574462890625 1580.1038818359375
1573.677978515625 1588.5306396484375
1570.7850341796875 1571.1064453125
1568.837890625 1583.1302490234375
1558.3896484375 1560.2958984375
1557.72900390625 1560.2958984375
1554.6658935546875 1560.5523681640625
1546.63134765625 1562.9595947265625
1546.3472900390625 1546.422607421875
1538.9432373046875 1552.75390625
1538.432373046875 1552.8714599609375
1534.31982421875 1536.381591796875
1534.267822265625 1546.422607421875
1534.2659912109375 1554.778076171875
1530.5135498046875 1551.9088134765625
1516.742431640625 1529.332275390625
1512.4132080078125 1513.6092529296875
1512.1756591796875 1521.783935546875
1504.6474609375 1509.550537109375
1499.17236328125 1516.257568359375
1496.7755126953125 1517.8914794921875
1496.50927734375 1497.2275390625
1488.5433349609375 1520.3763427734375
1463.053466796875 1487.525634765625


==> datafiles/radon_signal.dat <==
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 0.0
14 0.0
15 0.0
16 0.0
17 0.0
18 0.0
19 0.0
20 0.0
21 0.0
22 0.0
23 46.0
24 78.0
25 100.0
26 118.0
27 134.0
28 148.0
29 160.0
30 172.0
31 182.0
32 192.0
33 202.0
34 212.0
35 220.0
36 230.0
37 238.0
38 246.0
39 252.0
40 260.0
41 268.0
42 274.0
43 282.0
44 288.0
45 294.0
46 300.0
47 306.0
48 312.0
49 318.0
50 324.0
51 330.0
52 336.0
53 340.0
54 346.0
55 352.0
56 356.0
57 362.0
58 366.0
59 372.0
60 376.0
61 382.0
62 386.0
63 390.0
64 396.0
65 400.0
66 404.0
67 408.0
68 414.0
69 418.0
70 422.0
71 426.0
72 430.0
73 434.0
74 438.0
75 442.0
76 446.0
77 450.0
78 454.0
79 458.0
80 462.0
81 466.0
82 468.0
83 472.0
84 476.0
85 480.0
86 484.0
87 486.0
88 490.0
89 494.0
90 498.0
91 500.0
92 504.0
93 508.0
94 510.0
95 514.0
96 516.0
97 520.0
98 524.0
99 526.0
100 530.0
101 532.0
102 536.0
103 538.0
104 542.0
105 544.0
106 548.0
107 550.0
108 554.0
109 556.0
110 560.0
111 562.0
112 566.0
113 568.0
114 572.0
115 574.0
116 576.0
117 580.0
118 582.0
119 584.0
120 588.0
121 590.0
122 592.0
123 596.0
124 598.0
125 600.0
126 604.0
127 606.0
128 608.0
129 610.0
130 614.0
131 616.0
132 618.0
133 620.0
134 624.0
135 626.0
136 628.0
137 630.0
138 632.0
139 636.0
140 638.0
141 640.0
142 642.0
143 644.0
144 646.0
145 650.0
146 652.0
147 654.0
148 656.0
149 658.0
150 660.0
151 662.0
152 664.0
153 666.0
154 668.0
155 672.0
156 674.0
157 676.0
158 678.0
159 680.0
160 682.0
161 684.0
162 686.0
163 688.0
164 690.0
165 692.0
166 694.0
167 696.0
168 698.0
169 700.0
170 702.0
171 704.0
172 706.0
173 708.0
174 710.0
175 712.0
176 714.0
177 716.0
178 718.0
179 718.0
180 720.0
181 722.0
182 724.0
183 726.0
184 728.0
185 730.0
186 732.0
187 734.0
188 736.0
189 738.0
190 738.0
191 740.0
192 742.0
193 744.0
194 746.0
195 748.0
196 750.0
197 750.0
198 752.0
199 754.0
200 756.0
201 758.0
202 760.0
203 760.0
204 762.0
205 764.0
206 766.0
207 768.0
208 768.0
209 770.0
210 772.0
211 774.0
212 776.0
213 776.0
214 778.0
215 780.0
216 782.0
217 782.0
218 784.0
219 786.0
220 788.0
221 788.0
222 790.0
223 792.0
224 794.0
225 794.0
226 796.0
227 798.0
228 800.0
229 800.0
230 802.0
231 804.0
232 804.0
233 806.0
234 808.0
235 808.0
236 810.0
237 812.0
238 812.0
239 814.0
240 816.0
241 816.0
242 818.0
243 820.0
244 820.0
245 822.0
246 824.0
247 824.0
248 826.0
249 828.0
250 828.0
251 830.0
252 832.0
253 832.0
254 834.0
255 834.0
256 836.0
257 838.0
258 838.0
259 840.0
260 842.0
261 842.0
262 844.0
263 844.0
264 846.0
265 848.0
266 848.0
267 850.0
268 850.0
269 852.0
270 852.0
271 854.0
272 856.0
273 856.0
274 858.0
275 858.0
276 860.0
277 860.0
278 862.0
279 862.0
280 864.0
281 866.0
282 866.0
283 868.0
284 868.0
285 870.0
286 870.0
287 872.0
288 872.0
289 874.0
290 874.0
291 876.0
292 876.0
293 878.0
294 878.0
295 880.0
296 880.0
297 882.0
298 882.0
299 884.0
300 884.0
301 886.0
302 886.0
303 888.0
304 888.0
305 890.0
306 890.0
307 892.0
308 892.0
309 892.0
310 894.0
311 894.0
312 896.0
313 896.0
314 898.0
315 898.0
316 900.0
317 900.0
318 900.0
319 902.0
320 902.0
321 904.0
322 904.0
323 906.0
324 906.0
325 906.0
326 908.0
327 908.0
328 910.0
329 910.0
330 910.0
331 912.0
332 912.0
333 914.0
334 914.0
335 914.0
336 916.0
337 916.0
338 918.0
339 918.0
340 918.0
341 920.0
342 920.0
343 920.0
344 922.0
345 922.0
346 924.0
347 924.0
348 924.0
349 926.0
350 910.0
351 886.0
352 874.0
353 864.0
354 854.0
355 848.0
356 840.0
357 834.0
358 830.0
359 824.0
360 818.0
361 816.0
362 810.0
363 806.0
364 802.0
365 798.0
366 794.0
367 792.0
368 788.0
369 784.0
370 782.0
371 778.0
372 776.0
373 774.0
374 770.0
375 768.0
376 764.0
377 764.0
378 760.0
379 758.0
380 756.0
381 754.0
382 752.0
383 748.0
384 748.0
385 746.0
386 742.0
387 740.0
388 740.0
389 738.0
390 736.0
391 734.0
392 732.0
393 730.0
394 728.0
395 728.0
396 726.0
397 724.0
398 722.0
399 722.0
400 720.0
401 718.0
402 716.0
403 714.0
404 714.0
405 712.0
406 712.0
407 710.0
408 710.0
409 708.0
410 706.0
411 704.0
412 704.0
413 704.0
414 702.0
415 700.0
416 700.0
417 698.0
418 698.0
419 696.0
420 696.0
421 694.0
422 692.0
423 694.0
424 692.0
425 690.0
426 690.0
427 688.0
428 688.0
429 688.0
430 686.0
431 686.0
432 684.0
433 682.0
434 684.0
435 682.0
436 682.0
437 680.0
438 680.0
439 678.0
440 680.0
441 678.0
442 678.0
443 676.0
444 676.0
445 674.0
446 674.0
447 674.0
448 674.0
449 674.0
450 672.0
451 672.0
452 670.0
453 670.0
454 670.0
455 670.0
456 670.0
457 668.0
458 668.0
459 668.0
460 666.0
461 666.0
462 666.0
463 664.0
464 666.0
465 666.0
466 664.0
467 664.0
468 664.0
469 662.0
470 662.0
471 662.0
472 662.0
473 660.0
474 660.0
475 662.0
476 662.0
477 660.0
478 660.0
479 660.0
480 660.0
481 660.0
482 658.0
483 658.0
484 658.0
485 658.0
486 658.0
487 656.0
488 656.0
489 656.0
490 656.0
491 658.0
492 658.0
493 658.0
494 656.0
495 656.0
496 656.0
497 656.0
498 656.0
499 656.0
500 656.0
501 656.0
502 656.0
503 656.0
504 656.0
505 656.0
506 654.0
507 654.0
508 654.0
509 654.0
510 654.0
511 654.0
512 654.0
513 654.0
514 654.0
515 654.0
516 654.0
517 654.0
518 654.0
519 654.0
520 654.0
521 654.0
522 656.0
523 656.0
524 656.0
525 656.0
526 656.0
527 656.0
528 656.0
529 656.0
530 656.0
531 656.0
532 656.0
533 656.0
534 658.0
535 658.0
536 658.0
537 656.0000000000001
538 656.0
539 656.0
540 656.0
541 658.0
542 658.0
543 658.0
544 658.0
545 658.0
546 660.0
547 660.0
548 660.0
549 660.0
550 660.0
551 662.0
552 662.0
553 660.0000000000001
554 660.0
555 662.0
556 662.0
557 662.0
558 662.0
559 664.0
560 664.0
561 664.0
562 666.0
563 666.0
564 664.0000000000001
565 666.0
566 666.0
567 666.0
568 668.0
569 668.0
570 668.0
571 670.0
572 670.0
573 670.0000000000001
574 670.0
575 670.0
576 672.0
577 672.0
578 674.0
579 674.0
580 674.0
581 674.0000000000001
582 674.0
583 676.0
584 676.0
585 678.0
586 678.0
587 680.0
588 678.0000000000001
589 680.0
590 680.0
591 682.0
592 682.0
593 684.0
594 682.0000000000001
595 684.0
596 686.0
597 686.0
598 688.0
599 688.0
600 688.0000000000001
601 690.0
602 690.0
603 692.0
604 694.0
605 692.0000000000001
606 694.0
607 696.0
608 696.0
609 698.0
610 698.0000000000001
611 700.0
612 700.0
613 702.0
614 704.0
615 704.0000000000001
616 704.0
617 706.0
618 708.0
619 710.0
620 710.0000000000001
621 712.0
622 712.0
623 714.0
624 714.0000000000001
625 716.0
626 718.0
627 720.0
628 722.0
629 722.0000000000001
630 724.0
631 726.0
632 728.0
633 728.0000000000001
634 730.0
635 732.0
636 734.0
637 736.0000000000001
638 738.0
639 740.0
640 740.0000000000001
641 742.0
642 746.0
643 748.0
644 748.0000000000001
645 752.0
646 754.0
647 756.0
648 758.0000000000001
649 760.0
650 764.0
651 764.0000000000001
652 768.0
653 770.0
654 774.0
655 776.0000000000001
656 778.0
657 782.0
658 784.0000000000001
659 788.0
660 792.0
661 794.0000000000001
662 798.0
663 802.0
664 806.0000000000001
665 810.0
666 816.0
667 818.0000000000001
668 824.0
669 830.0
670 834.0000000000001
671 840.0
672 848.0
673 854.0000000000001
674 864.0
675 874.0
676 886.0000000000001
677 910.0
678 926.0
679 924.0000000000001
680 924.0
681 924.0
682 922.0000000000001
683 922.0
684 920.0000000000001
685 920.0
686 920.0
687 918.0000000000001
688 918.0
689 918.0
690 916.0000000000001
691 916.0
692 914.0000000000001
693 914.0
694 914.0
695 912.0000000000001
696 912.0
697 910.0000000000001
698 910.0
699 910.0
700 908.0000000000001
701 908.0
702 906.0000000000001
703 906.0
704 906.0
705 904.0000000000001
706 904.0
707 902.0000000000001
708 902.0
709 900.0000000000001
710 900.0
711 900.0
712 898.0000000000001
713 898.0
714 896.0000000000001
715 896.0
716 894.0000000000001
717 894.0
718 892.0000000000001
719 892.0
720 892.0
721 890.0000000000001
722 890.0
723 888.0000000000001
724 888.0
725 886.0000000000001
726 886.0
727 884.0000000000001
728 884.0
729 882.0000000000001
730 882.0
731 880.0000000000001
732 880.0
733 878.0000000000001
734 878.0
735 876.0000000000001
736 876.0
737 874.0000000000001
738 874.0
739 872.0000000000001
740 872.0
741 870.0000000000001
742 870.0
743 868.0000000000001
744 868.0
745 866.0000000000001
746 866.0
747 864.0000000000001
748 862.0000000000001
749 862.0
750 860.0000000000001
751 860.0
752 858.0000000000001
753 858.0
754 856.0000000000001
755 856.0
756 854.0000000000001
757 852.0000000000001
758 852.0
759 850.0000000000001
760 850.0
761 848.0000000000001
762 848.0
763 846.0000000000001
764 844.0000000000001
765 844.0
766 842.0000000000001
767 842.0
768 840.0000000000001
769 838.0000000000001
770 838.0
771 836.0000000000001
772 834.0000000000001
773 834.0
774 832.0
775 832.0
776 830.0
777 828.0
778 828.0
779 826.0
780 824.0
781 824.0
782 822.0
783 820.0
784 820.0
785 818.0
786 816.0
787 816.0
788 814.0
789 812.0
790 812.0
791 810.0
792 808.0
793 808.0
794 806.0
795 804.0
796 804.0
797 802.0
798 800.0
799 800.0
800 798.0
801 796.0
802 794.0
803 794.0
804 792.0
805 790.0
806 788.0
807 788.0
808 786.0
809 784.0
810 782.0
811 782.0
812 780.0
813 778.0
814 776.0
815 776.0
816 774.0
817 772.0
818 770.0
819 768.0
820 768.0
821 766.0
822 764.0
823 762.0
824 760.0
825 760.0
826 758.0
827 756.0
828 754.0
829 752.0
830 750.0
831 750.0
832 748.0
833 746.0
834 744.0
835 742.0
836 740.0
837 738.0
838 738.0
839 736.0
840 734.0
841 732.0
842 730.0
843 728.0
844 726.0
845 724.0
846 722.0
847 720.0
848 718.0
849 718.0
850 716.0
851 714.0
852 712.0
853 710.0
854 708.0
855 706.0
856 704.0
857 702.0
858 700.0
859 698.0
860 696.0
861 694.0
862 692.0
863 690.0
864 688.0
865 686.0
866 684.0
867 682.0
868 680.0
869 678.0
870 676.0
871 674.0
872 672.0
873 668.0
874 666.0
875 664.0
876 662.0
877 660.0
878 658.0
879 656.0
880 654.0
881 652.0
882 650.0
883 646.0
884 644.0
885 642.0
886 640.0
887 638.0
888 636.0
889 632.0
890 630.0
891 628.0
892 626.0
893 624.0
894 620.0
895 618.0
896 616.0
897 614.0
898 610.0
899 608.0
900 606.0
901 604.0
902 600.0
903 598.0
904 596.0
905 592.0
906 590.0
907 588.0
908 584.0
909 582.0
910 580.0
911 576.0
912 574.0
913 572.0
914 568.0
915 566.0
916 562.0
917 560.0
918 556.0
919 554.0
920 550.0
921 548.0
922 544.0
923 542.0
924 538.0
925 536.0
926 532.0
927 530.0
928 526.0
929 524.0
930 519.9999999999999
931 515.9999999999999
932 513.9999999999999
933 509.99999999999994
934 507.99999999999994
935 503.99999999999994
936 499.99999999999994
937 497.99999999999994
938 493.99999999999994
939 489.99999999999994
940 485.99999999999994
941 483.99999999999994
942 479.99999999999994
943 475.99999999999994
944 471.99999999999994
945 467.99999999999994
946 465.99999999999994
947 461.99999999999994
948 457.99999999999994
949 453.99999999999994
950 449.99999999999994
951 445.99999999999994
952 441.99999999999994
953 437.99999999999994
954 433.99999999999994
955 429.99999999999994
956 425.99999999999994
957 421.99999999999994
958 417.99999999999994
959 413.99999999999994
960 407.99999999999994
961 403.99999999999994
962 399.99999999999994
963 395.99999999999994
964 389.99999999999994
965 385.99999999999994
966 381.99999999999994
967 375.99999999999994
968 371.99999999999994
969 365.99999999999994
970 361.99999999999994
971 355.99999999999994
972 351.99999999999994
973 345.99999999999994
974 339.99999999999994
975 335.99999999999994
976 329.99999999999994
977 323.99999999999994
978 317.99999999999994
979 311.99999999999994
980 305.99999999999994
981 299.99999999999994
982 293.99999999999994
983 287.99999999999994
984 281.99999999999994
985 273.99999999999994
986 267.99999999999994
987 259.99999999999994
988 251.99999999999994
989 245.99999999999994
990 237.99999999999994
991 229.99999999999994
992 219.99999999999994
993 211.99999999999994
994 201.99999999999994
995 191.99999999999994
996 181.99999999999994
997 171.99999999999994
998 159.99999999999994
999 147.99999999999994
1000 133.99999999999994
1001 117.99999999999994
1002 99.99999999999994
1003 77.99999999999994
1004 45.99999999999994
1005 0.0
1006 0.0
1007 0.0
1008 0.0
1009 0.0
1010 0.0
1011 0.0
1012 0.0
1013 0.0
1014 0.0
1015 0.0
1016 0.0
1017 0.0
1018 0.0
1019 0.0
1020 0.0
1021 0.0
1022 0.0
1023 0.0
1024 0.0

